The restricted Erlang-R Queue: Finite-size effects in service systems with returning customers

Motivated by health care systems with repeated services that have both personnel (nurse and physician) and space (beds) constraints, we study a restricted version of the Erlang-R model. The space restriction policies we consider are blocking or holding in a pre-entrant queue. We develop many-server approximations for the system performance measures when either policy applies, and explore the connection between them. We show that capacity allocation of both resources should be determined simultaneously, and derive the methodology to determine it explicitly. We show that the system dynamics is captured by the fraction of needy time in the network, and that returning customers should be accounted for both in steady-state and time-varying conditions. We demonstrate the application of our policies in two case studies of resource allocation in hospitals.

==> EWErlangH.txt <==
0.609612	0.261419912
4	0.130946036
8.53893	0.079812859
22.6219	0.053121445
46.5873	0.030785421
70.7931	0.028553919
95.1234	0.022609104
119.533	0.02101018
144	0.019656709


==> EWErlangR.txt <==
0.609612	0.556531924
4	0.2839575
8.53893	0.156432148
22.6219	0.111534403
46.5873	0.060916724
70.7931	0.058164591
95.1234	0.043360538
119.533	0.041005351
144	0.040037462


==> EWJennings.txt <==
0.609612	0.30212114
4	0.15620406
8.53893	0.094985691
22.6219	0.062237656
46.5873	0.038366627
70.7931	0.033799215
95.1234	0.02691812
119.533	0.025268072
144	0.023575601


==> EWYomTov.txt <==
0.609612	0.161956383
4	0.075160931
8.53893	0.044837229
22.6219	0.02868838
46.5873	0.017125397
70.7931	0.015910283
95.1234	0.012171535
119.533	0.011270943
144	0.010475597


==> PblockB_g1_b025.txt <==
0.001	0.010196
0.011	0.041169
0.021	0.0606243
0.031	0.0762338
0.041	0.0895699
0.051	0.101338
0.061	0.111936
0.071	0.121614
0.081	0.130544
0.091	0.138851
0.101	0.146626
0.111	0.153944
0.121	0.160859
0.131	0.167419
0.141	0.173662
0.151	0.179618
0.161	0.185315
0.171	0.190776
0.181	0.196021
0.191	0.201066
0.201	0.205926
0.211	0.210615
0.221	0.215144
0.231	0.219525
0.241	0.223765
0.251	0.227874
0.261	0.231858
0.271	0.235726
0.281	0.239483
0.291	0.243135
0.301	0.246688
0.311	0.250145
0.321	0.253511
0.331	0.256792
0.341	0.259989
0.351	0.263107
0.361	0.26615
0.371	0.269119
0.381	0.272018
0.391	0.27485
0.401	0.277617
0.411	0.280321
0.421	0.282965
0.431	0.28555
0.441	0.288079
0.451	0.290553
0.461	0.292973
0.471	0.295343
0.481	0.297662
0.491	0.299933
0.501	0.302157
0.511	0.304335
0.521	0.306468
0.531	0.308557
0.541	0.310605
0.551	0.312611
0.561	0.314576
0.571	0.316502
0.581	0.31839
0.591	0.32024
0.601	0.322053
0.611	0.32383
0.621	0.325571
0.631	0.327278
0.641	0.328951
0.651	0.330591
0.661	0.332198
0.671	0.333773
0.681	0.335317
0.691	0.336829
0.701	0.338311
0.711	0.339763
0.721	0.341186
0.731	0.34258
0.741	0.343946
0.751	0.345283
0.761	0.346593
0.771	0.347876
0.781	0.349133
0.791	0.350364
0.801	0.351568
0.811	0.352748
0.821	0.353904
0.831	0.355035
0.841	0.356144
0.851	0.357229
0.861	0.358293
0.871	0.359335
0.881	0.360357
0.891	0.36136
0.901	0.362345
0.911	0.363313
0.921	0.364265
0.931	0.365203
0.941	0.366128
0.951	0.367042
0.961	0.367946
0.971	0.368841
0.981	0.369727
0.991	0.370604



==> PblockB_g1_b05.txt <==
0.001	0.00947525
0.011	0.0342915
0.021	0.0492708
0.031	0.0614125
0.041	0.0719389
0.051	0.0813605
0.061	0.0899544
0.071	0.0978933
0.081	0.105294
0.091	0.112242
0.101	0.1188
0.111	0.125018
0.121	0.130934
0.131	0.136582
0.141	0.141988
0.151	0.147174
0.161	0.15216
0.171	0.15696
0.181	0.161591
0.191	0.166064
0.201	0.17039
0.211	0.174579
0.221	0.178639
0.231	0.182578
0.241	0.186404
0.251	0.190123
0.261	0.193739
0.271	0.197259
0.281	0.200688
0.291	0.204029
0.301	0.207287
0.311	0.210465
0.321	0.213567
0.331	0.216596
0.341	0.219555
0.351	0.222446
0.361	0.225273
0.371	0.228038
0.381	0.230742
0.391	0.233388
0.401	0.235979
0.411	0.238514
0.421	0.240998
0.431	0.24343
0.441	0.245813
0.451	0.248148
0.461	0.250436
0.471	0.252679
0.481	0.254878
0.491	0.257034
0.501	0.259148
0.511	0.261221
0.521	0.263254
0.531	0.265248
0.541	0.267203
0.551	0.269122
0.561	0.271003
0.571	0.272849
0.581	0.27466
0.591	0.276436
0.601	0.278178
0.611	0.279886
0.621	0.281562
0.631	0.283206
0.641	0.284817
0.651	0.286397
0.661	0.287947
0.671	0.289465
0.681	0.290953
0.691	0.292412
0.701	0.29384
0.711	0.295239
0.721	0.29661
0.731	0.297951
0.741	0.299263
0.751	0.300547
0.761	0.301802
0.771	0.303029
0.781	0.304228
0.791	0.305399
0.801	0.306541
0.811	0.307655
0.821	0.308741
0.831	0.309798
0.841	0.310828
0.851	0.311829
0.861	0.312801
0.871	0.313745
0.881	0.31466
0.891	0.315546
0.901	0.316404
0.911	0.317234
0.921	0.318036
0.931	0.318811
0.941	0.31956
0.951	0.320286
0.961	0.320991
0.971	0.321681
0.981	0.32236
0.991	0.323033



==> PblockB_g1_b1.txt <==
0.001	0.00917826
0.011	0.0310843
0.021	0.0434131
0.031	0.0531593
0.041	0.0615117
0.051	0.0689499
0.061	0.0757253
0.071	0.081989
0.081	0.087841
0.091	0.0933512
0.101	0.0985709
0.111	0.10354
0.121	0.108288
0.131	0.11284
0.141	0.117216
0.151	0.121434
0.161	0.125507
0.171	0.129446
0.181	0.133263
0.191	0.136967
0.201	0.140565
0.211	0.144064
0.221	0.147471
0.231	0.15079
0.241	0.154028
0.251	0.157187
0.261	0.160274
0.271	0.16329
0.281	0.16624
0.291	0.169127
0.301	0.171953
0.311	0.174721
0.321	0.177433
0.331	0.180092
0.341	0.1827
0.351	0.185259
0.361	0.18777
0.371	0.190236
0.381	0.192657
0.391	0.195036
0.401	0.197374
0.411	0.199671
0.421	0.20193
0.431	0.204151
0.441	0.206335
0.451	0.208484
0.461	0.210599
0.471	0.21268
0.481	0.214728
0.491	0.216745
0.501	0.21873
0.511	0.220686
0.521	0.222611
0.531	0.224508
0.541	0.226376
0.551	0.228217
0.561	0.230031
0.571	0.231818
0.581	0.233579
0.591	0.235315
0.601	0.237026
0.611	0.238712
0.621	0.240374
0.631	0.242012
0.641	0.243628
0.651	0.24522
0.661	0.246789
0.671	0.248337
0.681	0.249862
0.691	0.251365
0.701	0.252848
0.711	0.254309
0.721	0.255749
0.731	0.257169
0.741	0.258568
0.751	0.259947
0.761	0.261305
0.771	0.262644
0.781	0.263963
0.791	0.265262
0.801	0.266541
0.811	0.267801
0.821	0.269041
0.831	0.270262
0.841	0.271463
0.851	0.272644
0.861	0.273806
0.871	0.274948
0.881	0.276069
0.891	0.27717
0.901	0.278251
0.911	0.27931
0.921	0.280347
0.931	0.281362
0.941	0.282354
0.951	0.283321
0.961	0.284262
0.971	0.285174
0.981	0.286054
0.991	0.286895



==> PblockB_g1_b2.txt <==
0.001	0.00909973
0.011	0.030219
0.021	0.0417815
0.031	0.050789
0.041	0.0584319
0.051	0.0651903
0.061	0.0713147
0.071	0.0769558
0.081	0.0822125
0.091	0.0871537
0.101	0.09183
0.111	0.0962796
0.121	0.100532
0.131	0.104612
0.141	0.108538
0.151	0.112325
0.161	0.115989
0.171	0.119538
0.181	0.122985
0.191	0.126336
0.201	0.129599
0.211	0.132781
0.221	0.135886
0.231	0.138921
0.241	0.14189
0.251	0.144796
0.261	0.147643
0.271	0.150435
0.281	0.153175
0.291	0.155865
0.301	0.158508
0.311	0.161106
0.321	0.163661
0.331	0.166176
0.341	0.168651
0.351	0.17109
0.361	0.173493
0.371	0.175861
0.381	0.178197
0.391	0.180501
0.401	0.182775
0.411	0.18502
0.421	0.187237
0.431	0.189426
0.441	0.19159
0.451	0.193728
0.461	0.195842
0.471	0.197933
0.481	0.200001
0.491	0.202046
0.501	0.204071
0.511	0.206074
0.521	0.208058
0.531	0.210022
0.541	0.211968
0.551	0.213895
0.561	0.215805
0.571	0.217697
0.581	0.219573
0.591	0.221433
0.601	0.223276
0.611	0.225105
0.621	0.226919
0.631	0.228718
0.641	0.230503
0.651	0.232275
0.661	0.234033
0.671	0.235778
0.681	0.237511
0.691	0.239231
0.701	0.24094
0.711	0.242637
0.721	0.244322
0.731	0.245997
0.741	0.24766
0.751	0.249314
0.761	0.250957
0.771	0.25259
0.781	0.254213
0.791	0.255827
0.801	0.257431
0.811	0.259026
0.821	0.260613
0.831	0.26219
0.841	0.263759
0.851	0.265319
0.861	0.26687
0.871	0.268413
0.881	0.269948
0.891	0.271475
0.901	0.272994
0.911	0.274504
0.921	0.276006
0.931	0.2775
0.941	0.278987
0.951	0.280465
0.961	0.281936
0.971	0.283399
0.981	0.284855
0.991	0.286303



==> PblockB_g1_inf.txt <==
0.001	0.00909471
0.011	0.0301637
0.021	0.0416772
0.031	0.0506372
0.041	0.0582346
0.051	0.0649492
0.061	0.071032
0.071	0.0766334
0.081	0.0818524
0.091	0.086758
0.101	0.0914007
0.111	0.0958187
0.121	0.100042
0.131	0.104094
0.141	0.107994
0.151	0.111758
0.161	0.115399
0.171	0.118929
0.181	0.122357
0.191	0.125691
0.201	0.12894
0.211	0.132108
0.221	0.135203
0.231	0.138228
0.241	0.141188
0.251	0.144087
0.261	0.14693
0.271	0.149718
0.281	0.152455
0.291	0.155144
0.301	0.157787
0.311	0.160387
0.321	0.162945
0.331	0.165464
0.341	0.167945
0.351	0.170389
0.361	0.172799
0.371	0.175176
0.381	0.177522
0.391	0.179836
0.401	0.182121
0.411	0.184378
0.421	0.186608
0.431	0.188811
0.441	0.190989
0.451	0.193142
0.461	0.195272
0.471	0.197378
0.481	0.199463
0.491	0.201525
0.501	0.203567
0.511	0.205589
0.521	0.207591
0.531	0.209573
0.541	0.211538
0.551	0.213484
0.561	0.215412
0.571	0.217324
0.581	0.219218
0.591	0.221097
0.601	0.22296
0.611	0.224807
0.621	0.226639
0.631	0.228456
0.641	0.23026
0.651	0.232049
0.661	0.233824
0.671	0.235586
0.681	0.237335
0.691	0.239072
0.701	0.240795
0.711	0.242507
0.721	0.244206
0.731	0.245894
0.741	0.24757
0.751	0.249235
0.761	0.250889
0.771	0.252532
0.781	0.254164
0.791	0.255786
0.801	0.257398
0.811	0.259
0.821	0.260592
0.831	0.262174
0.841	0.263747
0.851	0.26531
0.861	0.266864
0.871	0.26841
0.881	0.269946
0.891	0.271474
0.901	0.272993
0.911	0.274504
0.921	0.276006
0.931	0.2775
0.941	0.278987
0.951	0.280465
0.961	0.281936
0.971	0.283399
0.981	0.284855
0.991	0.286303



==> PdelayB_g1_b025.txt <==
0.001	0.710744
0.011	0.679003
0.021	0.65888
0.031	0.642702
0.041	0.628862
0.051	0.616636
0.061	0.605613
0.071	0.595531
0.081	0.586214
0.091	0.577533
0.101	0.569391
0.111	0.561713
0.121	0.554441
0.131	0.547527
0.141	0.54093
0.151	0.53462
0.161	0.528568
0.171	0.52275
0.181	0.517146
0.191	0.511739
0.201	0.506514
0.211	0.501456
0.221	0.496553
0.231	0.491796
0.241	0.487174
0.251	0.482679
0.261	0.478303
0.271	0.474039
0.281	0.469881
0.291	0.465823
0.301	0.46186
0.311	0.457987
0.321	0.454198
0.331	0.450491
0.341	0.446862
0.351	0.443306
0.361	0.439821
0.371	0.436403
0.381	0.43305
0.391	0.429759
0.401	0.426528
0.411	0.423355
0.421	0.420237
0.431	0.417172
0.441	0.414158
0.451	0.411194
0.461	0.408279
0.471	0.405409
0.481	0.402585
0.491	0.399805
0.501	0.397067
0.511	0.394371
0.521	0.391715
0.531	0.389098
0.541	0.38652
0.551	0.383979
0.561	0.381475
0.571	0.379006
0.581	0.376573
0.591	0.374175
0.601	0.37181
0.611	0.36948
0.621	0.367182
0.631	0.364917
0.641	0.362685
0.651	0.360484
0.661	0.358316
0.671	0.35618
0.681	0.354075
0.691	0.352003
0.701	0.349962
0.711	0.347954
0.721	0.345978
0.731	0.344035
0.741	0.342125
0.751	0.340248
0.761	0.338406
0.771	0.336599
0.781	0.334828
0.791	0.333093
0.801	0.331396
0.811	0.329739
0.821	0.328121
0.831	0.326545
0.841	0.325012
0.851	0.323523
0.861	0.32208
0.871	0.320684
0.881	0.319337
0.891	0.318039
0.901	0.31679
0.911	0.315591
0.921	0.314438
0.931	0.31333
0.941	0.31226
0.951	0.311221
0.961	0.310205
0.971	0.309206
0.981	0.308217
0.991	0.307237



==> PdelayB_g1_b05.txt <==
0.001	0.49728716781604293
0.01	0.47886120556004874
0.02	0.46613542773951355
0.03	0.45577788392036084
0.04	0.4467480197795908
0.05	0.43862334791522956
0.060000000000000005	0.43117638232375427
0.06999999999999999	0.4242655699160466
0.08	0.41779465250079745
0.09	0.41169412103087405
0.09999999999999999	0.40591155962374875
0.11	0.40040612682213134
0.12	0.3951451741043255
0.13	0.39010205907564666
0.14	0.3852546690368049
0.15000000000000002	0.38058438850537446
0.16	0.37607535577997847
0.17	0.3717139142491582
0.18000000000000002	0.3674881987842313
0.19	0.3633878182061343
0.2	0.3594036075800656
0.21000000000000002	0.3555274322457834
0.22	0.35175203081859474
0.23	0.3480708880003478
0.24000000000000002	0.3444781304956634
0.25	0.3409684410570839
0.26	0.33753698691155554
0.27	0.33417935971015766
0.28	0.3308915247959944
0.29000000000000004	0.3276697780708389
0.3	0.32451070910673097
0.31	0.3214111694269852
0.32	0.3183682450950534
0.33	0.31537923291575426
0.34	0.31244161968347717
0.35000000000000003	0.30955306401464305
0.36000000000000004	0.3067113803834425
0.37	0.30391452504535055
0.38	0.3011605835857804
0.39	0.2984477598741674
0.4	0.2957743662388642
0.41000000000000003	0.29313881470708447
0.42000000000000004	0.2905396091779979
0.43	0.2879753384169359
0.44	0.28544466977528116
0.45	0.2829463435546028
0.46	0.28047916794544336
0.47000000000000003	0.2780420144812706
0.48000000000000004	0.27563381395678255
0.49	0.27325355276727226
0.5	0.27090026963233477
0.51	0.2685730526730023
0.52	0.2662710368166119
0.53	0.2639934015084279
0.54	0.26173936871343373
0.55	0.2595082011958436
0.56	0.2572992010678723
0.5700000000000001	0.2551117086032707
0.5800000000000001	0.2529451013151405
0.59	0.2507987933017259
0.6	0.24867223486835335
0.61	0.24656491243856152
0.62	0.24447634877291183
0.63	0.2424061035201602
0.64	0.24035377413259965
0.65	0.23831899718575295
0.66	0.23630145015247098
0.67	0.23430085369330705
0.68	0.2323169745392809
0.6900000000000001	0.23034962906041087
0.7000000000000001	0.22839868763449522
0.7100000000000001	0.22646407995653445
0.72	0.22454580146116926
0.73	0.2226439210701687
0.74	0.22075859052639016
0.75	0.21889005563734387
0.76	0.21703866982885334
0.77	0.2152049105064815
0.78	0.2133893988446484
0.79	0.2115929237770742
0.8	0.2098164711550375
0.81	0.20806125928035094
0.8200000000000001	0.20632878231634483
0.8300000000000001	0.20462086343779082
0.8400000000000001	0.20293971999589236
0.85	0.2012880434205847
0.86	0.19966909698116553
0.87	0.19808683468635022
0.88	0.19654604409187595
0.89	0.1950525136436691
0.9	0.19361321934835896
0.91	0.1922365115591655
0.92	0.19093225083607265
0.93	0.18971177145661897
0.9400000000000001	0.18858739901702287
0.9500000000000001	0.18757093350669038
0.9600000000000001	0.18666993478243998
0.97	0.1858800678709292
0.98	0.18517404182677122
0.99	0.18450392653506387
0.999	0.18390727531531662

==> PdelayB_g1_b1.txt <==
0.001	0.2196374832727119
0.01	0.21080292589106342
0.02	0.20494724312264148
0.03	0.20021341056132594
0.04	0.1960715083791392
0.05	0.1923156799881199
0.060000000000000005	0.18883979424131064
0.06999999999999999	0.18558034602729817
0.08	0.1824955883966122
0.09	0.1795562253737943
0.09999999999999999	0.17674068423968456
0.11	0.1740324804741082
0.12	0.1714186425655406
0.13	0.16888871725343685
0.14	0.16643411283813778
0.15000000000000002	0.16404764953094936
0.16	0.16172324194135784
0.17	0.15945566891773919
0.18000000000000002	0.15724040288719304
0.19	0.1550734807880688
0.2	0.15295140474531135
0.21000000000000002	0.15087106444513115
0.22	0.14882967562514784
0.23	0.14682473072522456
0.24000000000000002	0.14485395884717248
0.25	0.1429152929332159
0.26	0.14100684260860827
0.27	0.13912687151645942
0.28	0.13727377825034096
0.29000000000000004	0.13544608019426146
0.3	0.13364239973146025
0.31	0.13186145239782793
0.32	0.13010203664278125
0.33	0.12836302492730847
0.34	0.12664335594077164
0.35000000000000003	0.12494202775862928
0.36000000000000004	0.12325809179522239
0.37	0.12159064743116818
0.38	0.11993883721519677
0.39	0.11830184255659106
0.4	0.116678879837583
0.41000000000000003	0.11506919688577544
0.42000000000000004	0.11347206975539642
0.43	0.11188679977333979
0.44	0.11031271081180016
0.45	0.10874914675410649
0.46	0.10719546912428746
0.47000000000000003	0.10565105485409484
0.48000000000000004	0.10411529416379561
0.49	0.10258758853509733
0.5	0.10106734875616663
0.51	0.09955399301988563
0.52	0.09804694505730667
0.53	0.09654563228872977
0.54	0.09504948397495717
0.55	0.09355792935107474
0.56	0.09207039572456133
0.5700000000000001	0.09058630651861792
0.5800000000000001	0.0891050792402971
0.59	0.08762612335126678
0.6	0.0861488380167815
0.61	0.08467260970625681
0.62	0.08319680961062122
0.63	0.08172079085131059
0.64	0.0802438854268695
0.65	0.07876540086006506
0.66	0.0772846164860811
0.67	0.07580077931703251
0.68	0.07431309940490297
0.6900000000000001	0.07282074460952592
0.7000000000000001	0.07132283465888398
0.7100000000000001	0.06981843436470084
0.72	0.06830654582557141
0.73	0.06678609941075077
0.74	0.0652559432675257
0.75	0.0637148310301563
0.76	0.06216140732361477
0.77	0.060594190543645274
0.78	0.0590115522459034
0.79	0.057411692276555036
0.8	0.055792608503085844
0.81	0.05415205962918606
0.8200000000000001	0.052487519039832724
0.8300000000000001	0.05079611688155738
0.8400000000000001	0.049074566474576295
0.85	0.04731906954209177
0.86	0.045525192290759624
0.87	0.043687700582752564
0.88	0.041800336396668296
0.89	0.03985550784100544
0.9	0.03784384805430124
0.91	0.03575356823397357
0.92	0.03356947383066583
0.93	0.03127140154924743
0.9400000000000001	0.028831597380297724
0.9500000000000001	0.026210001659018444
0.9600000000000001	0.023344950349419403
0.97	0.020132297388531107
0.98	0.01636822706602661
0.99	0.011524353517143489
0.999	0.0036299061910541296

==> PdelayB_g1_b15.txt <==
0.001	0.08301571054255727
0.01	0.07905819592684081
0.02	0.07644035453307187
0.03	0.07432197675099893
0.04	0.0724642603784285
0.05	0.07077467245023748
0.060000000000000005	0.0692057094613745
0.06999999999999999	0.0677291062204372
0.08	0.06632640458375146
0.09	0.06498474629817398
0.09999999999999999	0.06369473652372087
0.11	0.06244925397209837
0.12	0.06124274054850353
0.13	0.06007075355021119
0.14	0.05892967072665239
0.15000000000000002	0.05781648887173868
0.16	0.05672868205133194
0.17	0.05566409919562777
0.18000000000000002	0.05462088845840951
0.19	0.053597440250140085
0.2	0.05259234359452983
0.21000000000000002	0.05160435218132477
0.22	0.05063235760094812
0.23	0.04967536798321231
0.24000000000000002	0.0487324907606084
0.25	0.04780291862044915
0.26	0.04688591795154865
0.27	0.04598081926340091
0.28	0.04508700918058557
0.29000000000000004	0.044203923706712764
0.3	0.043331042520284795
0.31	0.042467884116022994
0.32	0.04161400164409025
0.33	0.04076897932947755
0.34	0.03993242937693712
0.35000000000000003	0.039103989284906056
0.36000000000000004	0.03828331950609503
0.37	0.03747010140372147
0.38	0.03666403546141232
0.39	0.03586483971209792
0.4	0.03507224835714456
0.41000000000000003	0.03428601055182669
0.42000000000000004	0.03350588933724127
0.43	0.03273166070209849
0.44	0.031963112760617446
0.45	0.03120004503512737
0.46	0.03044226783400839
0.47000000000000003	0.029689601717373344
0.48000000000000004	0.028941877044454226
0.49	0.02819893359805902
0.5	0.02746062028275225
0.51	0.02672679489462091
0.52	0.025997323961651008
0.53	0.02527208265488898
0.54	0.024550954771730468
0.55	0.023833832793894522
0.56	0.023120618023939762
0.5700000000000001	0.02241122080559752
0.5800000000000001	0.021705560834773503
0.59	0.021003567569855452
0.6	0.02030518075201275
0.61	0.019610351048553756
0.62	0.01891904083519656
0.63	0.018231225136411056
0.64	0.017546892746922206
0.65	0.016866047562180738
0.66	0.016188710151293098
0.67	0.01551491961279441
0.68	0.014844735762039537
0.6900000000000001	0.014178241709253222
0.7000000000000001	0.013515546899890672
0.7100000000000001	0.012856790704514365
0.72	0.01220214666465469
0.73	0.011551827525062213
0.74	0.010906091212619953
0.75	0.010265247959544758
0.76	0.00962966881537944
0.77	0.008999795851202797
0.78	0.008376154433638143
0.79	0.007759368039522232
0.8	0.007150176199148156
0.81	0.0065494563018140715
0.8200000000000001	0.005958250177714321
0.8300000000000001	0.00537779658661194
0.8400000000000001	0.004809570996291636
0.85	0.0042553343041296125
0.86	0.003717192396298429
0.87	0.00319766853486049
0.88	0.0026997902477577168
0.89	0.002227191089352726
0.9	0.0017842240783541195
0.91	0.0013760750798145478
0.92	0.0010088449900500932
0.93	0.0006895266677620055
0.9400000000000001	0.0004257097815772169
0.9500000000000001	0.0002246545904990733
0.9600000000000001	0.00009102521810679315
0.97	0.000022219189833231046
0.98	1.618113030371361e-6
0.99	1.2013522929042351e-9
0.999	5.772594192175347e-60

==> PdelayB_g1_b2.txt <==
0.001	0.026252277641342532
0.01	0.024747991678137397
0.02	0.02374257510481008
0.03	0.022924357019239727
0.04	0.022203997077968496
0.05	0.02154689312526535
0.060000000000000005	0.02093529899436761
0.06999999999999999	0.020358671645747586
0.08	0.0198101405187559
0.09	0.01928493222334911
0.09999999999999999	0.018779570422538132
0.11	0.01829143016661477
0.12	0.017818471809304442
0.13	0.01735907327493099
0.14	0.0169119195963375
0.15000000000000002	0.016475927501101557
0.16	0.01605019234727541
0.17	0.015633949813603446
0.18000000000000002	0.015226547623130724
0.19	0.014827424266944668
0.2	0.014436092722513692
0.21000000000000002	0.014052127806863187
0.22	0.013675156221970929
0.23	0.013304848625896036
0.24000000000000002	0.012940913249976677
0.25	0.012583090711333029
0.26	0.012231149760438709
0.27	0.01188488376812854
0.28	0.011544107803216108
0.29000000000000004	0.011208656186193355
0.3	0.010878380430085191
0.31	0.010553147498638647
0.32	0.010232838326647065
0.33	0.009917346558372644
0.34	0.00960657746868716
0.35000000000000003	0.009300447038305924
0.36000000000000004	0.008998881159805931
0.37	0.008701814955332038
0.38	0.008409192190256622
0.39	0.008120964769757492
0.4	0.007837092307456857
0.41000000000000003	0.007557541757032619
0.42000000000000004	0.007282287099151326
0.43	0.007011309077248145
0.44	0.006744594976639675
0.45	0.00648213844224035
0.46	0.006223939330791981
0.47000000000000003	0.005970003594031084
0.48000000000000004	0.005720343189628209
0.49	0.005474976017049193
0.5	0.005233925875720709
0.51	0.00499722244303596
0.52	0.004764901269814676
0.53	0.004537003790834915
0.54	0.0043135773479790595
0.55	0.004094675223378538
0.56	0.00388035667969252
0.5700000000000001	0.003670687004303155
0.5800000000000001	0.0034657375537394805
0.59	0.003265585794034364
0.6	0.0030703153319488366
0.61	0.0028800159310371732
0.62	0.002694783505336637
0.63	0.002514720082003616
0.64	0.002339933722429392
0.65	0.00217053838918978
0.66	0.002006653743536525
0.67	0.0018484048549352197
0.68	0.0016959218002896655
0.6900000000000001	0.0015493391258472001
0.7000000000000001	0.0014087951392204828
0.7100000000000001	0.0012744309923468902
0.72	0.0011463895083944607
0.73	0.001024813696487392
0.74	0.000909844887584473
0.75	0.0008016204129171861
0.76	0.000700270733275933
0.77	0.000605915913632413
0.78	0.0005186613241377891
0.79	0.00043859243733443984
0.8	0.0003657685857305437
0.81	0.000300215549129307
0.8200000000000001	0.00024191686599845294
0.8300000000000001	0.000190803821374555
0.8400000000000001	0.00014674417614597457
0.85	0.00010952989964756042
0.86	0.0000788644930693991
0.87	0.000054350997760769466
0.88	0.00003548254007246795
0.89	0.000021638299301406554
0.9	0.000012089067741692852
0.91	6.017795896544118e-6
0.92	2.560861629750703e-6
0.93	8.734744550644141e-7
0.9400000000000001	2.146869154882227e-7
0.9500000000000001	3.1449958049338075e-8
0.9600000000000001	1.885362142705564e-9
0.97	1.9401074118637166e-11
0.98	2.5975455566853187e-15
0.99	1.3071884370845878e-26
0.999	1.5635839398581786e-223

==> PdelayB_r01_b01.txt <==
0.01	0.545365
0.11	0.560292
0.21	0.574975
0.31	0.589376
0.41	0.603455
0.51	0.617177
0.61	0.630508
0.71	0.643419
0.81	0.655884
0.91	0.66788
1.01	0.679388
1.11	0.690396
1.21	0.700893
1.31	0.710876
1.41	0.720345
1.51	0.729303
1.61	0.737758
1.71	0.745722
1.81	0.75321
1.91	0.760238
2.01	0.766827
2.11	0.772996
2.21	0.778767
2.31	0.784164
2.41	0.789209
2.51	0.793925
2.61	0.798333
2.71	0.802456
2.81	0.806314
2.91	0.809926
3.01	0.813311



==> PdelayB_r01_b05.txt <==
0.01	0.30719
0.11	0.317896
0.21	0.328535
0.31	0.33907
0.41	0.349464
0.51	0.359678
0.61	0.369674
0.71	0.379416
0.81	0.388869
0.91	0.397998
1.01	0.406772
1.11	0.415165
1.21	0.423152
1.31	0.430713
1.41	0.437833
1.51	0.444501
1.61	0.450713
1.71	0.456467
1.81	0.461768
1.91	0.466625
2.01	0.47105
2.11	0.47506
2.21	0.478676
2.31	0.481919
2.41	0.484813
2.51	0.487384
2.61	0.489658
2.71	0.49166
2.81	0.493416
2.91	0.494951
3.01	0.496287



==> PdelayB_r01_b1.txt <==
0.01	0.124755
0.11	0.130216
0.21	0.135694
0.31	0.141165
0.41	0.146606
0.51	0.151993
0.61	0.157299
0.71	0.162498
0.81	0.167566
0.91	0.172476
1.01	0.177205
1.11	0.18173
1.21	0.186032
1.31	0.190092
1.41	0.193897
1.51	0.197435
1.61	0.200701
1.71	0.20369
1.81	0.206403
1.91	0.208846
2.01	0.211026
2.11	0.212954
2.21	0.214645
2.31	0.216115
2.41	0.21738
2.51	0.218461
2.61	0.219375
2.71	0.220142
2.81	0.220779
2.91	0.221305
3.01	0.221734



==> PdelayB_r025_b01.txt <==
0.01	0.396683
0.11	0.416449
0.21	0.436095
0.31	0.455531
0.41	0.474673
0.51	0.493439
0.61	0.511752
0.71	0.529546
0.81	0.54676
0.91	0.563343
1.01	0.579255
1.11	0.594466
1.21	0.608955
1.31	0.622711
1.41	0.635732
1.51	0.648026
1.61	0.659607
1.71	0.670496
1.81	0.680718
1.91	0.690302
2.01	0.699282
2.11	0.707691
2.21	0.715565
2.31	0.722939
2.41	0.729847
2.51	0.736323
2.61	0.742398
2.71	0.748103
2.81	0.753467
2.91	0.758515
3.01	0.763271



==> PdelayB_r025_b05.txt <==
0.01	0.207773
0.11	0.221266
0.21	0.23494
0.31	0.248726
0.41	0.26255
0.51	0.27634
0.61	0.290019
0.71	0.303516
0.81	0.316756
0.91	0.329673
1.01	0.342202
1.11	0.354288
1.21	0.365879
1.31	0.376936
1.41	0.387424
1.51	0.39732
1.61	0.40661
1.71	0.415287
1.81	0.423355
1.91	0.430822
2.01	0.437704
2.11	0.444024
2.21	0.449807
2.31	0.455082
2.41	0.459881
2.51	0.464237
2.61	0.468183
2.71	0.471751
2.81	0.474973
2.91	0.47788
3.01	0.480501



==> PdelayB_r025_b1.txt <==
0.01	0.074446
0.11	0.0807851
0.21	0.0873546
0.31	0.0941233
0.41	0.101055
0.51	0.10811
0.61	0.115244
0.71	0.12241
0.81	0.129559
0.91	0.136641
1.01	0.143605
1.11	0.150402
1.21	0.156986
1.31	0.163313
1.41	0.169346
1.51	0.175051
1.61	0.180403
1.71	0.185383
1.81	0.189978
1.91	0.194183
2.01	0.198
2.11	0.201438
2.21	0.204509
2.31	0.207232
2.41	0.209628
2.51	0.211722
2.61	0.213538
2.71	0.215104
2.81	0.216446
2.91	0.217589
3.01	0.218557



==> PdelayB_r05_b01.txt <==
0.01	0.252244
0.11	0.276238
0.21	0.300606
0.31	0.325132
0.41	0.349604
0.51	0.373817
0.61	0.397584
0.71	0.420734
0.81	0.443123
0.91	0.464635
1.01	0.485179
1.11	0.504695
1.21	0.52315
1.31	0.540531
1.41	0.556851
1.51	0.572136
1.61	0.586427
1.71	0.599773
1.81	0.61223
1.91	0.623858
2.01	0.634717
2.11	0.644864
2.21	0.654358
2.31	0.663251
2.41	0.671593
2.51	0.679429
2.61	0.686802
2.71	0.693749
2.81	0.700305
2.91	0.7065
3.01	0.712363



==> PdelayB_r05_b05.txt <==
0.01	0.109263
0.11	0.123566
0.21	0.13869
0.31	0.154519
0.41	0.17092
0.51	0.187743
0.61	0.204827
0.71	0.222009
0.81	0.239123
0.91	0.256013
1.01	0.272532
1.11	0.28855
1.21	0.303956
1.31	0.318661
1.41	0.332599
1.51	0.345725
1.61	0.358015
1.71	0.369465
1.81	0.380086
1.91	0.389903
2.01	0.398951
2.11	0.407271
2.21	0.41491
2.31	0.421916
2.41	0.428339
2.51	0.434225
2.61	0.43962
2.71	0.444568
2.81	0.449108
2.91	0.453277
3.01	0.457107



==> PdelayB_r05_b1.txt <==
0.01	0.0278549
0.11	0.0329709
0.21	0.0386792
0.31	0.0449758
0.41	0.0518419
0.51	0.0592424
0.61	0.0671264
0.71	0.0754272
0.81	0.0840646
0.91	0.0929467
1.01	0.101974
1.11	0.111041
1.21	0.120042
1.31	0.128877
1.41	0.137451
1.51	0.145681
1.61	0.153495
1.71	0.16084
1.81	0.167676
1.91	0.173978
2.01	0.179738
2.11	0.184961
2.21	0.189662
2.31	0.193865
2.41	0.1976
2.51	0.200904
2.61	0.203812
2.71	0.206362
2.81	0.208593
2.91	0.210538
3.01	0.212233



==> PdelayH_r01_b01.txt <==
0.01	0.670933
0.11	0.691873
0.21	0.712525
0.31	0.732788
0.41	0.752549
0.51	0.771685
0.61	0.790048
0.71	0.807448
0.81	0.823609
0.91	0.838059
1.01	0.849836
1.11	0.857043
1.21	0.859193
1.31	0.860271
1.41	0.861411
1.51	0.862579
1.61	0.863741
1.71	0.864874
1.81	0.865964
1.91	0.866998
2.01	0.867972
2.11	0.868882
2.21	0.869727
2.31	0.870507
2.41	0.871227
2.51	0.871887
2.61	0.872492
2.71	0.873045
2.81	0.873551
2.91	0.874013
3.01	0.874435



==> PdelayH_r01_b05.txt <==
0.01	0.40088
0.11	0.417326
0.21	0.433333
0.31	0.448274
0.41	0.460917
0.51	0.469148
0.61	0.472378
0.71	0.474292
0.81	0.476272
0.91	0.478293
1.01	0.480311
1.11	0.482293
1.21	0.484215
1.31	0.486059
1.41	0.487812
1.51	0.489465
1.61	0.491012
1.71	0.49245
1.81	0.493777
1.91	0.494996
2.01	0.496109
2.11	0.497118
2.21	0.498029
2.31	0.498846
2.41	0.499577
2.51	0.500226
2.61	0.5008
2.71	0.501306
2.81	0.50175
2.91	0.502138
3.01	0.502476



==> PdelayH_r01_b1.txt <==
0.01	0.171573
0.11	0.180025
0.21	0.187892
0.31	0.194402
0.41	0.198469
0.51	0.200321
0.61	0.201769
0.71	0.203264
0.81	0.204778
0.91	0.206284
1.01	0.207762
1.11	0.209196
1.21	0.210572
1.31	0.211881
1.41	0.213117
1.51	0.214273
1.61	0.215348
1.71	0.216339
1.81	0.217246
1.91	0.21807
2.01	0.218812
2.11	0.219476
2.21	0.220066
2.31	0.220585
2.41	0.221039
2.51	0.221432
2.61	0.22177
2.71	0.222058
2.81	0.222302
2.91	0.222506
3.01	0.222675



==> PdelayH_r025_b01.txt <==
0.01	0.568192
0.11	0.598843
0.21	0.629235
0.31	0.659133
0.41	0.688283
0.51	0.716414
0.61	0.743219
0.71	0.768331
0.81	0.791246
0.91	0.811133
1.01	0.826388
1.11	0.834581
1.21	0.837526
1.31	0.840016
1.41	0.842575
1.51	0.845116
1.61	0.847581
1.71	0.84993
1.81	0.852141
1.91	0.854201
2.01	0.856106
2.11	0.857859
2.21	0.859463
2.31	0.860928
2.41	0.862262
2.51	0.863476
2.61	0.86458
2.71	0.865585
2.81	0.8665
2.91	0.867334
3.01	0.868096



==> PdelayH_r025_b05.txt <==
0.01	0.323565
0.11	0.346751
0.21	0.369699
0.31	0.391465
0.41	0.410233
0.51	0.422971
0.61	0.429022
0.71	0.433525
0.81	0.43819
0.91	0.442918
1.01	0.447611
1.11	0.452194
1.21	0.456614
1.31	0.460832
1.41	0.464821
1.51	0.468563
1.61	0.47205
1.71	0.475276
1.81	0.478244
1.91	0.48096
2.01	0.483433
2.11	0.485675
2.21	0.487698
2.31	0.489518
2.41	0.49115
2.51	0.492609
2.61	0.493911
2.71	0.49507
2.81	0.4961
2.91	0.497016
3.01	0.497829



==> PdelayH_r025_b1.txt <==
0.01	0.125741
0.11	0.137068
0.21	0.14794
0.31	0.157204
0.41	0.163324
0.51	0.166919
0.61	0.170286
0.71	0.173781
0.81	0.177331
0.91	0.180876
1.01	0.18437
1.11	0.187773
1.21	0.191056
1.31	0.194194
1.41	0.19717
1.51	0.199968
1.61	0.202579
1.71	0.204997
1.81	0.207221
1.91	0.20925
2.01	0.211088
2.11	0.212741
2.21	0.214218
2.31	0.215527
2.41	0.216681
2.51	0.21769
2.61	0.218568
2.71	0.219326
2.81	0.219977
2.91	0.220533
3.01	0.221005



==> PdelayH_r05_b01.txt <==
0.01	0.465867
0.11	0.510634
0.21	0.555447
0.31	0.599604
0.41	0.642338
0.51	0.682797
0.61	0.719958
0.71	0.752373
0.81	0.77754
0.91	0.791845
1.01	0.798314
1.11	0.80415
1.21	0.809954
1.31	0.815534
1.41	0.820777
1.51	0.825622
1.61	0.830048
1.71	0.834057
1.81	0.837666
1.91	0.840904
2.01	0.843803
2.11	0.846397
2.21	0.84872
2.31	0.850804
2.41	0.852678
2.51	0.854368
2.61	0.855898
2.71	0.857287
2.81	0.858552
2.91	0.859709
3.01	0.860771



==> PdelayH_r05_b05.txt <==
0.01	0.225913
0.11	0.255759
0.21	0.285737
0.31	0.313548
0.41	0.334991
0.51	0.347482
0.61	0.357385
0.71	0.367624
0.81	0.377959
0.91	0.388154
1.01	0.398035
1.11	0.407479
1.21	0.416396
1.31	0.42473
1.41	0.432448
1.51	0.439539
1.61	0.446008
1.71	0.451875
1.81	0.457168
1.91	0.461923
2.01	0.466181
2.11	0.469984
2.21	0.473375
2.31	0.476396
2.41	0.479088
2.51	0.481487
2.61	0.483626
2.71	0.485538
2.81	0.487248
2.91	0.48878
3.01	0.490157



==> PdelayH_r05_b1.txt <==
0.01	0.064538
0.11	0.0760838
0.21	0.0876626
0.31	0.0975869
0.41	0.104544
0.51	0.110661
0.61	0.11717
0.71	0.123966
0.81	0.130919
0.91	0.137919
1.01	0.144868
1.11	0.151684
1.21	0.15829
1.31	0.164625
1.41	0.170637
1.51	0.176286
1.61	0.181543
1.71	0.18639
1.81	0.190819
1.91	0.194835
2.01	0.198445
2.11	0.201668
2.21	0.204526
2.31	0.207044
2.41	0.209252
2.51	0.211178
2.61	0.212851
2.71	0.214301
2.81	0.215553
2.91	0.216633
3.01	0.217563



==> PdelayR_b01.txt <==
0	0.880287
3.01	0.880287



==> PdelayR_b05.txt <==
0	0.504539
3.01	0.504539



==> PdelayR_b1.txt <==
0	0.223361
3.01	0.223361



==> R1.txt <==
0.	7.05387
0.5	6.4867
1.	5.86317
1.5	5.26712
2.	4.71631
2.5	4.2304
3.	3.80661
3.5	3.40882
4.	3.04285
4.5	2.76358
5.	2.57051
5.5	2.38647
6.	2.24444
6.5	2.26305
7.	2.54194
7.5	3.22326
8.	4.32997
8.5	5.84435
9.	7.59797
9.5	9.22705
10.	10.5359
10.5	11.3758
11.	11.7673
11.5	11.9415
12.	11.9709
12.5	11.7964
13.	11.4592
13.5	11.0835
14.	10.7253
14.5	10.399
15.	10.1172
15.5	9.87988
16.	9.69389
16.5	9.5716
17.	9.52047
17.5	9.55425
18.	9.66059
18.5	9.79836
19.	9.94839
19.5	10.1254
20.	10.2858
20.5	10.3141
21.	10.177
21.5	9.90146
22.	9.50266
22.5	8.9953
23.	8.40069
23.5	7.74408



==> R100_holding.txt <==
0.2	0
0.504	0
1.003	0
1.501	0
2.002	0
2.502	0
3.003	0
3.504	0
4.005	0
4.504	0
5.004	0
5.519	0
6.003	0
6.502	0
7.011	0
7.5	0
8.015	0
8.501	0
9.008	0
9.501	0
10.003	0
10.511	0
11	0
11.513	0
12.006	0
12.504	0
13.007	0
13.5	0
14.005	0
14.513	0
15.001	0
15.504	0
16.004	0
16.5	0
17.003	0
17.512	0
18.001	0
18.503	0
19.014	0
19.515	0
20	0
20.5	0
21.006	0
21.501	0
22.001	0
22.502	0
23.004	0
23.5	0
24.003	0
24.508	0
25	0
25.5	0
26.003	0
26.502	0
27.005	0
27.503	0
28	0
28.504	0
29.007	0
29.501	0
30.002	0
30.5	0
31.009	0
31.5	0
32	0
32.505	0
33.001	0
33.501	0
34.014	0
34.503	0
35.001	0
35.5	0
36.005	0
36.505	0
37.011	0
37.507	0
38.003	0
38.505	0
39.004	0
39.505	0
40	0
40.503	5
41.003	4
41.518	4
42.003	6
42.5	9
43.005	12
43.503	19
44.001	15
44.506	17
45.003	17
45.506	16
46.003	9
46.507	11
47.009	10
47.502	0
48.006	0
48.501	0
49.006	0
49.504	0
50.011	0
50.502	0
51.001	0
51.504	0
52.01	0
52.502	0
53.001	0
53.506	0
54.008	0
54.502	0
55.012	0
55.5	0
56.003	0
56.504	0
57.003	0
57.501	0
58.003	0
58.51	0
59.008	0
59.5	0
60.002	0
60.504	0
61.018	0
61.504	0
62.001	0
62.505	0
63.002	0
63.5	0
64.004	0
64.511	0
65.002	0
65.506	0
66	0
66.5	0
67.002	0
67.502	0
68.003	0
68.501	0
69.007	0
69.501	0
70.011	0
70.508	0
71.001	0
71.508	0
72.002	0
72.501	0
73.004	0
73.509	0
74.001	0
74.502	0
75.004	0
75.5	0
76	0
76.5	0
77.003	0
77.5	0
78.028	0
78.5	0
79.002	0
79.501	0
80.003	0
80.512	0
81	0
81.504	0
82.001	0
82.504	0
83.001	0
83.505	2
84.001	0
84.501	0
85.004	1
85.502	0
86.012	0
86.503	0
87.004	0
87.501	0
88.011	0
88.51	0
89.005	0
89.501	0
90.001	0
90.501	0
91.007	0
91.511	0
92.001	0
92.501	0
93.014	0
93.503	0
94	0
94.5	0
95.024	0
95.505	0
96.002	0
96.5	0
97.003	0
97.502	0
98	0
98.509	0
99	0
99.501	0
100	0
100.502	0
101.001	0
101.501	0
102.01	0
102.503	0
103.004	0
103.507	0
104.01	0
104.501	0
105.001	0
105.502	0
106.007	0
106.502	0
107.008	0
107.505	0
108.002	0
108.519	0
109.009	0
109.505	0
110.006	0
110.504	0
111.015	0
111.507	0
112.005	0
112.507	0
113.008	0
113.502	0
114.006	0
114.505	0
115	0
115.508	0
116.001	0
116.503	1
117	4
117.502	3
118.006	4
118.5	0
119.003	0
119.507	0
120.004	0
120.506	1
121.012	2
121.5	10
122.005	13
122.512	14
123.001	13
123.504	10
124.007	16
124.503	16
125.001	14
125.5	22
126	33
126.501	29
127.007	18
127.504	24
128	26
128.5	35
129.001	32
129.502	30
130.004	31
130.504	29
131.003	35
131.5	28
132	21
132.503	19
133.002	24
133.502	28
134	33
134.506	40
135.005	35
135.502	39
136.014	31
136.503	30
137.001	23
137.514	17
138	21
138.508	21
139.006	23
139.501	17
140.002	21
140.505	25
141	19
141.5	16
142.003	16
142.517	9
143.017	14
143.502	14
144.009	14
144.502	7
145.013	6
145.518	1
146.004	0
146.5	0
147.003	2
147.501	2
148.004	5
148.5	6
149.003	8
149.5	2
150.018	5
150.5	0
151	0
151.5	0
152.005	0
152.5	0
153.005	0
153.509	0
154	0
154.506	0
155.003	0
155.501	3
156.002	3
156.501	0
157.002	0
157.503	0
158.03	0
158.507	0
159.006	0
159.5	3
160.001	0
160.501	0
161.001	0
161.509	0
162.005	0
162.501	0
163.001	0
163.5	0
164.004	0
164.504	0
165.003	0
165.514	0
166.009	0
166.502	0
167.004	0
167.502	0
168.001	0
168.508	0
169.004	0
169.502	0
170	0
170.502	0
171.004	4
171.502	9
172.013	8
172.505	14
173.007	10
173.502	9
174.001	8
174.501	5
175.002	3
175.503	0
176.005	0
176.504	0
177.014	0
177.5	0
178.008	0
178.5	0
179	0
179.513	0
180.001	4
180.5	6
181.007	1
181.502	0
182.011	0
182.503	0
183.022	0
183.501	0
184.009	0
184.502	0
185.003	0
185.507	0
186	0
186.5	0
187	0
187.501	0
188.003	0
188.5	0
189.008	0
189.531	0
190.004	0
190.5	0
191	0
191.502	0
192	0
192.508	0
193.005	0
193.503	0
194.002	0
194.501	3
195	12
195.504	7
196.005	3
196.505	2
197.003	6
197.5	8
198	4
198.501	5
199	5
199.5	1



==> R100_service.txt <==
0.2	85
0.504	95
1.003	93
1.501	94
2.002	108
2.502	94
3.003	99
3.504	102
4.005	96
4.504	85
5.004	95
5.519	89
6.003	102
6.502	106
7.011	93
7.5	99
8.015	98
8.501	97
9.008	84
9.501	103
10.003	124
10.511	121
11	114
11.513	117
12.006	108
12.504	103
13.007	91
13.5	92
14.005	100
14.513	90
15.001	84
15.504	96
16.004	104
16.5	102
17.003	106
17.512	93
18.001	89
18.503	92
19.014	89
19.515	100
20	107
20.5	102
21.006	104
21.501	106
22.001	97
22.502	98
23.004	89
23.5	86
24.003	95
24.508	98
25	95
25.5	88
26.003	84
26.502	90
27.005	83
27.503	90
28	97
28.504	92
29.007	93
29.501	86
30.002	79
30.5	89
31.009	96
31.5	103
32	102
32.505	91
33.001	104
33.501	117
34.014	125
34.503	114
35.001	120
35.5	120
36.005	118
36.505	110
37.011	94
37.507	108
38.003	113
38.505	106
39.004	101
39.505	105
40	99
40.503	106
41.003	100
41.518	107
42.003	89
42.5	102
43.005	105
43.503	100
44.001	104
44.506	120
45.003	136
45.506	135
46.003	119
46.507	109
47.009	110
47.502	113
48.006	105
48.501	97
49.006	104
49.504	97
50.011	93
50.502	90
51.001	91
51.504	111
52.01	100
52.502	87
53.001	93
53.506	87
54.008	104
54.502	101
55.012	102
55.5	93
56.003	110
56.504	110
57.003	108
57.501	98
58.003	114
58.51	106
59.008	111
59.5	109
60.002	106
60.504	110
61.018	100
61.504	94
62.001	95
62.505	98
63.002	98
63.5	97
64.004	99
64.511	88
65.002	93
65.506	104
66	109
66.5	111
67.002	98
67.502	89
68.003	90
68.501	102
69.007	100
69.501	100
70.011	110
70.508	106
71.001	110
71.508	110
72.002	123
72.501	120
73.004	112
73.509	103
74.001	98
74.502	116
75.004	104
75.5	99
76	87
76.5	86
77.003	90
77.5	87
78.028	91
78.5	98
79.002	106
79.501	102
80.003	104
80.512	93
81	99
81.504	107
82.001	104
82.504	110
83.001	121
83.505	135
84.001	123
84.501	128
85.004	124
85.502	106
86.012	112
86.503	102
87.004	94
87.501	85
88.011	90
88.51	91
89.005	87
89.501	88
90.001	89
90.501	101
91.007	104
91.511	109
92.001	108
92.501	106
93.014	108
93.503	94
94	90
94.5	94
95.024	90
95.505	94
96.002	85
96.5	97
97.003	105
97.502	102
98	119
98.509	118
99	120
99.501	103
100	93
100.502	80
101.001	87
101.501	112
102.01	116
102.503	123
103.004	107
103.507	109
104.01	90
104.501	94
105.001	103
105.502	108
106.007	102
106.502	77
107.008	98
107.505	96
108.002	105
108.519	108
109.009	87
109.505	107
110.006	108
110.504	100
111.015	113
111.507	93
112.005	114
112.507	107
113.008	119
113.502	118
114.006	128
114.505	119
115	111
115.508	96
116.001	96
116.503	108
117	106
117.502	97
118.006	98
118.5	105
119.003	106
119.507	92
120.004	95
120.506	102
121.012	99
121.5	105
122.005	111
122.512	114
123.001	110
123.504	104
124.007	113
124.503	110
125.001	109
125.5	107
126	109
126.501	108
127.007	107
127.504	114
128	119
128.5	121
129.001	120
129.502	119
130.004	126
130.504	126
131.003	114
131.5	117
132	108
132.503	115
133.002	112
133.502	112
134	100
134.506	101
135.005	122
135.502	123
136.014	109
136.503	101
137.001	103
137.514	101
138	98
138.508	93
139.006	98
139.501	99
140.002	103
140.505	122
141	109
141.5	102
142.003	107
142.517	105
143.017	104
143.502	92
144.009	101
144.502	100
145.013	104
145.518	110
146.004	94
146.5	99
147.003	103
147.501	95
148.004	100
148.5	108
149.003	122
149.5	117
150.018	106
150.5	92
151	89
151.5	102
152.005	90
152.5	101
153.005	95
153.509	86
154	94
154.506	95
155.003	99
155.501	100
156.002	106
156.501	90
157.002	86
157.503	94
158.03	85
158.507	89
159.006	91
159.5	116
160.001	102
160.501	115
161.001	110
161.509	110
162.005	120
162.501	114
163.001	109
163.5	104
164.004	101
164.504	97
165.003	102
165.514	98
166.009	106
166.502	106
167.004	108
167.502	109
168.001	112
168.508	109
169.004	98
169.502	101
170	92
170.502	107
171.004	101
171.502	103
172.013	97
172.505	101
173.007	111
173.502	113
174.001	112
174.501	118
175.002	113
175.503	99
176.005	89
176.504	100
177.014	97
177.5	96
178.008	99
178.5	93
179	94
179.513	98
180.001	102
180.5	118
181.007	111
181.502	103
182.011	97
182.503	95
183.022	86
183.501	96
184.009	102
184.502	104
185.003	113
185.507	103
186	104
186.5	108
187	104
187.501	101
188.003	92
188.5	102
189.008	103
189.531	98
190.004	102
190.5	92
191	98
191.502	108
192	88
192.508	88
193.005	92
193.503	107
194.002	108
194.501	121
195	107
195.504	106
196.005	98
196.505	102
197.003	107
197.5	103
198	127
198.501	117
199	111
199.5	121



==> R100_total.txt <==
0.2	370
0.504	372
1.003	374
1.501	375
2.002	386
2.502	381
3.003	381
3.504	381
4.005	384
4.504	390
5.004	392
5.519	394
6.003	395
6.502	397
7.011	395
7.5	389
8.015	397
8.501	393
9.008	385
9.501	379
10.003	386
10.511	386
11	386
11.513	386
12.006	374
12.504	375
13.007	373
13.5	379
14.005	378
14.513	366
15.001	362
15.504	366
16.004	372
16.5	368
17.003	380
17.512	380
18.001	374
18.503	375
19.014	376
19.515	378
20	380
20.5	375
21.006	380
21.501	385
22.001	390
22.502	393
23.004	390
23.5	384
24.003	388
24.508	387
25	389
25.5	385
26.003	381
26.502	385
27.005	376
27.503	377
28	382
28.504	374
29.007	368
29.501	364
30.002	361
30.5	363
31.009	364
31.5	370
32	375
32.505	370
33.001	382
33.501	392
34.014	402
34.503	402
35.001	412
35.5	418
36.005	413
36.505	411
37.011	416
37.507	408
38.003	408
38.505	407
39.004	410
39.505	415
40	420
40.503	420
41.003	420
41.518	420
42.003	420
42.5	420
43.005	420
43.503	420
44.001	420
44.506	420
45.003	420
45.506	420
46.003	420
46.507	420
47.009	420
47.502	417
48.006	408
48.501	402
49.006	409
49.504	406
50.011	398
50.502	399
51.001	395
51.504	405
52.01	405
52.502	402
53.001	402
53.506	398
54.008	405
54.502	407
55.012	407
55.5	396
56.003	404
56.504	402
57.003	397
57.501	396
58.003	402
58.51	400
59.008	409
59.5	395
60.002	384
60.504	377
61.018	378
61.504	386
62.001	390
62.505	389
63.002	389
63.5	383
64.004	387
64.511	379
65.002	386
65.506	388
66	387
66.5	392
67.002	388
67.502	386
68.003	380
68.501	382
69.007	380
69.501	389
70.011	393
70.508	393
71.001	388
71.508	387
72.002	390
72.501	397
73.004	395
73.509	397
74.001	398
74.502	406
75.004	408
75.5	408
76	401
76.5	403
77.003	401
77.5	396
78.028	391
78.5	392
79.002	394
79.501	396
80.003	398
80.512	395
81	391
81.504	400
82.001	404
82.504	406
83.001	412
83.505	420
84.001	417
84.501	420
85.004	420
85.502	414
86.012	419
86.503	417
87.004	411
87.501	408
88.011	402
88.51	398
89.005	398
89.501	398
90.001	391
90.501	399
91.007	401
91.511	402
92.001	397
92.501	396
93.014	394
93.503	385
94	382
94.5	390
95.024	390
95.505	393
96.002	394
96.5	396
97.003	395
97.502	393
98	395
98.509	395
99	396
99.501	394
100	393
100.502	389
101.001	390
101.501	397
102.01	398
102.503	400
103.004	392
103.507	392
104.01	392
104.501	398
105.001	400
105.502	401
106.007	403
106.502	389
107.008	393
107.505	393
108.002	395
108.519	391
109.009	388
109.505	396
110.006	397
110.504	396
111.015	402
111.507	398
112.005	411
112.507	409
113.008	412
113.502	408
114.006	407
114.505	407
115	405
115.508	408
116.001	416
116.503	420
117	420
117.502	420
118.006	420
118.5	417
119.003	413
119.507	401
120.004	410
120.506	420
121.012	420
121.5	420
122.005	420
122.512	420
123.001	420
123.504	420
124.007	420
124.503	420
125.001	420
125.5	420
126	420
126.501	420
127.007	420
127.504	420
128	420
128.5	420
129.001	420
129.502	420
130.004	420
130.504	420
131.003	420
131.5	420
132	420
132.503	420
133.002	420
133.502	420
134	420
134.506	420
135.005	420
135.502	420
136.014	420
136.503	420
137.001	420
137.514	420
138	420
138.508	420
139.006	420
139.501	420
140.002	420
140.505	420
141	420
141.5	420
142.003	420
142.517	420
143.017	420
143.502	420
144.009	420
144.502	420
145.013	420
145.518	420
146.004	416
146.5	418
147.003	420
147.501	420
148.004	420
148.5	420
149.003	420
149.5	420
150.018	420
150.5	418
151	416
151.5	418
152.005	416
152.5	420
153.005	415
153.509	415
154	416
154.506	416
155.003	415
155.501	420
156.002	420
156.501	413
157.002	413
157.503	417
158.03	415
158.507	413
159.006	411
159.5	420
160.001	411
160.501	410
161.001	410
161.509	406
162.005	409
162.501	412
163.001	412
163.5	413
164.004	410
164.504	414
165.003	411
165.514	407
166.009	413
166.502	418
167.004	412
167.502	407
168.001	405
168.508	401
169.004	399
169.502	404
170	408
170.502	415
171.004	420
171.502	420
172.013	420
172.505	420
173.007	420
173.502	420
174.001	420
174.501	420
175.002	420
175.503	414
176.005	414
176.504	416
177.014	413
177.5	417
178.008	416
178.5	413
179	420
179.513	417
180.001	420
180.5	420
181.007	420
181.502	415
182.011	412
182.503	413
183.022	410
183.501	410
184.009	416
184.502	417
185.003	412
185.507	412
186	417
186.5	420
187	408
187.501	402
188.003	402
188.5	402
189.008	398
189.531	396
190.004	393
190.5	394
191	402
191.502	406
192	403
192.508	404
193.005	407
193.503	411
194.002	419
194.501	420
195	420
195.504	420
196.005	420
196.505	420
197.003	420
197.5	420
198	420
198.501	420
199	420
199.5	420



==> R1R2.txt <==
0.	24.8752
0.5	22.8712
1.	20.8105
1.5	18.7915
2.	16.882
2.5	15.1463
3.	13.6112
3.5	12.2145
4.	10.9238
4.5	9.84062
5.	9.02914
5.5	8.35751
6.	7.79305
6.5	7.58023
7.	8.03559
7.5	9.5539
8.	12.3865
8.5	16.5635
9.	21.7988
9.5	27.2399
10.	32.0633
10.5	35.6953
11.	37.8978
11.5	39.0546
12.	39.5557
12.5	39.4073
13.	38.6491
13.5	37.5607
14.	36.3973
14.5	35.2753
15.	34.2617
15.5	33.3846
16.	32.6624
16.5	32.1293
17.	31.8154
17.5	31.7576
18.	31.9547
18.5	32.3213
19.	32.7725
19.5	33.305
20.	33.8529
20.5	34.1541
21.	33.9998
21.5	33.377
22.	32.3232
22.5	30.8794
23.	29.1049
23.5	27.0746



==> R25_holding.txt <==
0.084	0
0.517	0
1.008	0
1.504	0
2.027	0
2.511	0
3.005	0
3.527	0
4.01	0
4.522	0
5.009	0
5.523	0
6.004	0
6.516	0
7.001	0
7.567	0
8	0
8.513	0
9.002	0
9.532	0
10	0
10.511	0
11.016	0
11.514	0
12.006	0
12.503	0
13.105	0
13.528	0
14.029	0
14.511	0
15.001	0
15.503	0
16.001	0
16.5	0
17.042	0
17.505	0
18.003	0
18.505	0
19.021	0
19.515	0
20.018	0
20.503	0
21.019	0
21.524	0
22.02	0
22.545	0
23.078	0
23.543	0
24	0
24.525	0
25.008	0
25.517	0
26.019	0
26.516	0
27	0
27.516	0
28.053	0
28.545	0
29.016	0
29.529	0
30.013	0
30.509	0
31.001	0
31.506	0
32.021	0
32.526	0
33.001	0
33.538	0
34.019	0
34.527	0
35.005	0
35.516	0
36.007	0
36.52	0
37.003	0
37.516	0
38	0
38.501	0
39.023	0
39.546	0
40.019	0
40.513	0
41.005	0
41.51	0
42.005	0
42.502	0
43.022	0
43.512	1
44.054	5
44.525	4
45.018	0
45.502	0
46.022	1
46.543	1
47.009	4
47.516	3
48.023	3
48.552	0
49.024	0
49.547	0
50.02	0
50.504	0
51.012	0
51.507	0
52.014	0
52.501	0
53.018	0
53.524	0
54.002	0
54.525	0
55.02	0
55.512	0
56.058	0
56.56	1
57	2
57.507	4
58.053	6
58.533	6
59	6
59.501	6
60.018	2
60.517	3
61	1
61.509	0
62.024	0
62.518	0
63.003	0
63.542	0
64.002	0
64.513	0
65.036	0
65.515	0
66.011	0
66.5	0
67.078	0
67.503	0
68.003	0
68.518	0
69.047	0
69.53	0
70.05	0
70.537	0
71.008	0
71.501	0
72.007	0
72.516	0
73.013	0
73.506	0
74.007	0
74.511	0
75.016	0
75.51	0
76.026	0
76.503	0
77.008	0
77.516	0
78	0
78.557	0
79.015	0
79.52	0
80.022	0
80.567	0
81.03	0
81.548	0
82.001	0
82.508	0
83.004	0
83.521	0
84.082	0
84.52	0
85.016	0
85.516	0
86.004	0
86.512	0
87.046	0
87.512	0
88.014	0
88.53	0
89.028	0
89.567	0
90.002	0
90.51	0
91.014	0
91.519	0
92.001	0
92.507	0
93.007	0
93.503	0
94.007	0
94.595	0
95.037	0
95.51	0
96.008	0
96.5	0
97.001	0
97.51	0
98.023	0
98.512	0
99.005	0
99.506	0
100.005	0
100.557	0
101.023	0
101.529	0
102.018	0
102.502	0
103.006	0
103.505	0
104.042	0
104.504	0
105.016	0
105.515	0
106.005	0
106.506	0
107.05	0
107.504	0
108.004	0
108.501	0
109.014	0
109.576	0
110.004	0
110.513	0
111.044	4
111.509	1
112.022	0
112.531	0
113.004	2
113.511	1
114.007	1
114.519	0
115.032	1
115.508	2
116.015	5
116.503	8
117.015	10
117.514	10
118.013	7
118.578	8
119	10
119.509	11
120.012	15
120.519	11
121.009	7
121.529	9
122	11
122.552	9
123.029	9
123.527	12
124.01	11
124.559	11
125.016	13
125.51	11
126.041	12
126.505	10
127.005	2
127.516	0
128.001	3
128.531	0
129.075	1
129.521	1
130.027	0
130.5	0
131.055	0
131.546	0
132.015	0
132.537	0
133.003	0
133.506	0
134.007	0
134.544	0
135.002	0
135.507	0
136.022	0
136.514	0
137	0
137.504	0
138.011	0
138.5	0
139.022	0
139.511	2
140.019	3
140.515	2
141.009	0
141.503	0
142.019	0
142.528	0
143.001	0
143.52	0
144.004	0
144.5	0
145.038	0
145.512	0
146.005	0
146.513	0
147.042	0
147.547	0
148.013	0
148.516	0
149.001	0
149.522	0
150.014	0
150.501	0
151.002	0
151.502	0
152.003	0
152.526	0
153.016	0
153.513	0
154	0
154.503	0
155.003	0
155.508	0
156.01	0
156.501	0
157	0
157.504	0
158.009	0
158.511	0
159.043	0
159.5	0
160.002	0
160.504	0
161	0
161.51	0
162.013	0
162.508	0
163.007	0
163.527	0
164.019	0
164.518	0
165.002	0
165.522	0
166.028	0
166.529	0
167.017	0
167.51	0
168.002	0
168.53	0
169.016	0
169.508	0
170.029	0
170.504	0
171.017	0
171.519	0
172.009	0
172.558	0
173.078	2
173.509	0
174.013	0
174.514	0
175.042	0
175.507	0
176.003	0
176.528	0
177	0
177.538	0
178.003	3
178.504	1
179.003	6
179.554	6
180.003	4
180.526	4
181.043	0
181.503	0
182.026	0
182.509	0
183.011	0
183.523	0
184.013	0
184.516	0
185	0
185.51	0
186.006	0
186.529	0
187.048	0
187.516	0
188.057	0
188.531	0
189	0
189.521	0
190.015	0
190.503	1
191.01	0
191.519	0
192.001	0
192.617	0
193.024	0
193.532	0
194.034	0
194.516	0
195.001	0
195.526	0
196.01	0
196.548	0
197.007	0
197.532	0
198.018	0
198.506	0
199.054	0
199.532	0



==> R25_service.txt <==
0.084	22
0.517	21
1.008	21
1.504	21
2.027	20
2.511	20
3.005	17
3.527	19
4.01	17
4.522	19
5.009	21
5.523	20
6.004	22
6.516	19
7.001	19
7.567	26
8	28
8.513	29
9.002	26
9.532	24
10	34
10.511	36
11.016	28
11.514	25
12.006	28
12.503	31
13.105	36
13.528	34
14.029	34
14.511	24
15.001	26
15.503	23
16.001	22
16.5	21
17.042	24
17.505	24
18.003	26
18.505	30
19.021	29
19.515	31
20.018	36
20.503	33
21.019	23
21.524	28
22.02	32
22.545	30
23.078	28
23.543	26
24	23
24.525	27
25.008	22
25.517	20
26.019	16
26.516	18
27	27
27.516	26
28.053	21
28.545	25
29.016	24
29.529	17
30.013	20
30.509	20
31.001	24
31.506	27
32.021	27
32.526	24
33.001	17
33.538	18
34.019	19
34.527	20
35.005	22
35.516	23
36.007	24
36.52	23
37.003	24
37.516	23
38	30
38.501	20
39.023	21
39.546	13
40.019	21
40.513	21
41.005	31
41.51	26
42.005	30
42.502	32
43.022	33
43.512	31
44.054	26
44.525	24
45.018	26
45.502	27
46.022	27
46.543	21
47.009	21
47.516	23
48.023	23
48.552	32
49.024	29
49.547	30
50.02	24
50.504	25
51.012	27
51.507	28
52.014	26
52.501	31
53.018	25
53.524	25
54.002	29
54.525	30
55.02	25
55.512	19
56.058	24
56.56	37
57	37
57.507	40
58.053	37
58.533	28
59	30
59.501	38
60.018	33
60.517	33
61	36
61.509	30
62.024	19
62.518	20
63.003	23
63.542	20
64.002	18
64.513	18
65.036	20
65.515	24
66.011	31
66.5	23
67.078	33
67.503	28
68.003	31
68.518	33
69.047	27
69.53	27
70.05	23
70.537	25
71.008	28
71.501	24
72.007	25
72.516	20
73.013	14
73.506	20
74.007	22
74.511	22
75.016	20
75.51	26
76.026	25
76.503	25
77.008	26
77.516	25
78	21
78.557	24
79.015	25
79.52	28
80.022	28
80.567	31
81.03	27
81.548	24
82.001	24
82.508	27
83.004	25
83.521	31
84.082	23
84.52	25
85.016	28
85.516	20
86.004	27
86.512	30
87.046	26
87.512	23
88.014	20
88.53	20
89.028	23
89.567	29
90.002	22
90.51	22
91.014	18
91.519	24
92.001	27
92.507	23
93.007	20
93.503	19
94.007	15
94.595	15
95.037	22
95.51	21
96.008	17
96.5	18
97.001	15
97.51	18
98.023	28
98.512	29
99.005	31
99.506	30
100.005	31
100.557	33
101.023	28
101.529	25
102.018	24
102.502	29
103.006	29
103.505	27
104.042	29
104.504	35
105.016	32
105.515	28
106.005	22
106.506	19
107.05	26
107.504	31
108.004	33
108.501	24
109.014	15
109.576	22
110.004	23
110.513	26
111.044	25
111.509	33
112.022	24
112.531	19
113.004	20
113.511	18
114.007	24
114.519	21
115.032	20
115.508	22
116.015	35
116.503	36
117.015	34
117.514	27
118.013	34
118.578	31
119	32
119.509	36
120.012	25
120.519	27
121.009	29
121.529	31
122	29
122.552	30
123.029	32
123.527	29
124.01	28
124.559	26
125.016	28
125.51	28
126.041	32
126.505	30
127.005	31
127.516	31
128.001	22
128.531	25
129.075	27
129.521	27
130.027	26
130.5	28
131.055	27
131.546	27
132.015	27
132.537	20
133.003	25
133.506	18
134.007	27
134.544	27
135.002	32
135.507	27
136.022	24
136.514	25
137	23
137.504	27
138.011	26
138.5	22
139.022	24
139.511	25
140.019	31
140.515	28
141.009	30
141.503	30
142.019	27
142.528	27
143.001	26
143.52	29
144.004	27
144.5	26
145.038	31
145.512	27
146.005	22
146.513	20
147.042	25
147.547	28
148.013	29
148.516	32
149.001	34
149.522	28
150.014	19
150.501	15
151.002	23
151.502	20
152.003	25
152.526	22
153.016	22
153.513	21
154	23
154.503	19
155.003	20
155.508	21
156.01	19
156.501	23
157	30
157.504	31
158.009	35
158.511	33
159.043	31
159.5	33
160.002	26
160.504	23
161	33
161.51	24
162.013	19
162.508	21
163.007	16
163.527	22
164.019	27
164.518	31
165.002	28
165.522	22
166.028	31
166.529	29
167.017	29
167.51	26
168.002	30
168.53	26
169.016	25
169.508	26
170.029	26
170.504	21
171.017	29
171.519	29
172.009	24
172.558	34
173.078	38
173.509	43
174.013	34
174.514	29
175.042	26
175.507	21
176.003	22
176.528	22
177	19
177.538	22
178.003	26
178.504	35
179.003	32
179.554	40
180.003	31
180.526	26
181.043	20
181.503	23
182.026	23
182.509	22
183.011	21
183.523	24
184.013	24
184.516	23
185	26
185.51	29
186.006	25
186.529	23
187.048	29
187.516	28
188.057	35
188.531	32
189	25
189.521	22
190.015	29
190.503	23
191.01	27
191.519	19
192.001	22
192.617	20
193.024	24
193.532	26
194.034	29
194.516	30
195.001	34
195.526	31
196.01	29
196.548	25
197.007	30
197.532	27
198.018	26
198.506	28
199.054	26
199.532	23



==> R25_total.txt <==
0.084	89
0.517	90
1.008	89
1.504	92
2.027	92
2.511	94
3.005	94
3.527	91
4.01	90
4.522	91
5.009	93
5.523	91
6.004	92
6.516	91
7.001	88
7.567	93
8	91
8.513	92
9.002	95
9.532	96
10	101
10.511	103
11.016	103
11.514	103
12.006	103
12.503	101
13.105	100
13.528	101
14.029	100
14.511	97
15.001	98
15.503	99
16.001	96
16.5	98
17.042	100
17.505	101
18.003	101
18.505	106
19.021	106
19.515	103
20.018	103
20.503	103
21.019	101
21.524	106
22.02	107
22.545	108
23.078	106
23.543	104
24	101
24.525	102
25.008	101
25.517	98
26.019	94
26.516	94
27	95
27.516	94
28.053	93
28.545	95
29.016	94
29.529	96
30.013	101
30.509	103
31.001	100
31.506	102
32.021	100
32.526	98
33.001	99
33.538	102
34.019	103
34.527	103
35.005	106
35.516	104
36.007	104
36.52	102
37.003	105
37.516	105
38	106
38.501	104
39.023	104
39.546	103
40.019	103
40.513	100
41.005	104
41.51	106
42.005	109
42.502	110
43.022	110
43.512	110
44.054	110
44.525	110
45.018	110
45.502	110
46.022	110
46.543	110
47.009	110
47.516	110
48.023	110
48.552	106
49.024	104
49.547	99
50.02	98
50.504	101
51.012	102
51.507	103
52.014	104
52.501	105
53.018	104
53.524	106
54.002	107
54.525	107
55.02	106
55.512	106
56.058	104
56.56	110
57	110
57.507	110
58.053	110
58.533	110
59	110
59.501	110
60.018	110
60.517	110
61	110
61.509	105
62.024	101
62.518	101
63.003	102
63.542	100
64.002	98
64.513	99
65.036	102
65.515	104
66.011	102
66.5	98
67.078	99
67.503	99
68.003	99
68.518	99
69.047	98
69.53	99
70.05	98
70.537	98
71.008	100
71.501	102
72.007	104
72.516	102
73.013	95
73.506	96
74.007	95
74.511	97
75.016	96
75.51	98
76.026	97
76.503	98
77.008	98
77.516	101
78	103
78.557	103
79.015	101
79.52	102
80.022	103
80.567	100
81.03	97
81.548	95
82.001	96
82.508	96
83.004	94
83.521	95
84.082	92
84.52	93
85.016	96
85.516	93
86.004	99
86.512	101
87.046	100
87.512	101
88.014	101
88.53	99
89.028	102
89.567	104
90.002	102
90.51	99
91.014	98
91.519	97
92.001	99
92.507	96
93.007	95
93.503	94
94.007	91
94.595	90
95.037	94
95.51	95
96.008	94
96.5	96
97.001	94
97.51	97
98.023	100
98.512	96
99.005	99
99.506	97
100.005	98
100.557	99
101.023	96
101.529	96
102.018	96
102.502	99
103.006	97
103.505	99
104.042	101
104.504	97
105.016	96
105.515	94
106.005	94
106.506	94
107.05	97
107.504	101
108.004	104
108.501	103
109.014	103
109.576	106
110.004	110
110.513	110
111.044	110
111.509	110
112.022	108
112.531	109
113.004	110
113.511	110
114.007	110
114.519	110
115.032	110
115.508	110
116.015	110
116.503	110
117.015	110
117.514	110
118.013	110
118.578	110
119	110
119.509	110
120.012	110
120.519	110
121.009	110
121.529	110
122	110
122.552	110
123.029	110
123.527	110
124.01	110
124.559	110
125.016	110
125.51	110
126.041	110
126.505	110
127.005	110
127.516	110
128.001	110
128.531	108
129.075	110
129.521	110
130.027	108
130.5	110
131.055	110
131.546	110
132.015	109
132.537	102
133.003	102
133.506	100
134.007	102
134.544	102
135.002	105
135.507	103
136.022	97
136.514	101
137	101
137.504	103
138.011	105
138.5	103
139.022	108
139.511	110
140.019	110
140.515	110
141.009	108
141.503	107
142.019	104
142.528	105
143.001	100
143.52	98
144.004	101
144.5	100
145.038	104
145.512	106
146.005	107
146.513	106
147.042	104
147.547	102
148.013	106
148.516	105
149.001	103
149.522	104
150.014	103
150.501	102
151.002	102
151.502	104
152.003	105
152.526	103
153.016	104
153.513	103
154	101
154.503	102
155.003	103
155.508	105
156.01	104
156.501	106
157	108
157.504	110
158.009	110
158.511	106
159.043	103
159.5	105
160.002	102
160.504	103
161	107
161.51	106
162.013	107
162.508	106
163.007	106
163.527	104
164.019	105
164.518	107
165.002	106
165.522	105
166.028	104
166.529	100
167.017	104
167.51	104
168.002	108
168.53	106
169.016	105
169.508	107
170.029	108
170.504	105
171.017	102
171.519	105
172.009	102
172.558	109
173.078	110
173.509	109
174.013	106
174.514	105
175.042	101
175.507	101
176.003	105
176.528	104
177	105
177.538	108
178.003	110
178.504	110
179.003	110
179.554	110
180.003	110
180.526	110
181.043	109
181.503	109
182.026	109
182.509	104
183.011	105
183.523	107
184.013	105
184.516	102
185	104
185.51	105
186.006	106
186.529	104
187.048	106
187.516	104
188.057	106
188.531	107
189	107
189.521	109
190.015	109
190.503	110
191.01	108
191.519	104
192.001	104
192.617	96
193.024	95
193.532	96
194.034	93
194.516	93
195.001	97
195.526	97
196.01	93
196.548	92
197.007	96
197.532	95
198.018	98
198.506	99
199.054	98
199.532	101



==> R5_holding.txt <==
0.214	0
0.657	0
1.021	0
1.546	0
2.035	0
2.504	0
3.01	0
3.696	0
4.061	0
4.589	0
5.265	0
5.528	0
6.06	0
6.942	0
7.203	0
7.54	0
8.06	0
8.504	0
9.029	0
9.614	0
10.02	0
10.502	0
11.003	0
11.551	0
12.154	0
12.63	0
13.022	0
13.505	0
14.122	0
14.536	0
15.148	0
15.596	0
16.053	0
16.5	0
17.006	0
17.787	0
18.129	0
18.706	0
19.047	0
19.639	0
20.085	0
20.649	0
21.012	0
21.536	0
22.005	0
22.567	0
23.113	0
23.584	0
24.291	0
24.564	0
25.118	0
25.506	0
26.203	0
26.606	0
27.201	0
27.632	0
28.062	0
28.542	0
29.011	0
29.609	0
30.043	0
30.572	0
31.317	0
31.678	0
32.072	0
32.518	0
33.121	0
33.652	0
34.402	0
34.546	0
35.105	0
35.668	0
36.175	0
36.62	0
37.035	0
37.595	0
38.051	0
38.696	0
39.248	0
39.543	0
40.049	0
40.696	0
41.004	0
41.512	0
42.019	0
42.682	0
43.061	0
43.623	0
44.236	0
44.573	0
45.141	0
45.624	0
46.026	0
46.55	0
47.267	0
47.517	0
48.022	0
48.697	1
49.124	0
49.51	0
50.022	0
50.565	0
51.017	0
51.579	0
52.097	0
52.528	0
53.058	0
53.502	0
54.315	0
54.613	0
55.062	0
55.503	0
56.153	0
56.871	0
57.005	0
57.623	0
58.025	0
58.6	0
59.008	0
59.64	0
60.334	0
60.505	0
61.024	0
61.505	0
62.042	0
62.554	0
63.192	0
63.59	0
64.021	1
64.614	0
65.048	0
65.602	0
66.05	0
66.582	0
67.03	0
67.51	0
68.117	0
68.633	0
69.017	0
69.65	0
70.014	0
70.516	0
71.284	0
71.702	0
72.293	0
72.707	0
73.03	0
73.645	0
74.244	0
74.579	0
75.27	0
75.715	0
76.084	0
76.679	0
77.162	0
77.595	0
78.017	0
78.574	0
79.086	0
79.679	0
80.076	0
80.613	0
81.545	0
81.545	0
82.009	0
82.506	0
83.002	0
83.914	0
84.076	0
84.61	0
85.052	0
85.535	0
86.129	0
86.595	0
87.15	0
87.512	0
88.178	1
88.57	1
89.008	0
89.59	0
90.013	0
90.504	0
91.281	0
91.506	0
92.226	0
93.056	0
93.056	0
93.597	0
94.041	0
95.054	0
95.054	0
95.711	0
96.015	1
96.572	1
97.066	1
97.689	1
98.003	3
98.532	4
99.067	4
99.55	4
100.148	4
100.593	4
101.024	4
101.518	2
102.077	4
102.694	4
103.156	1
103.525	1
104.048	0
104.58	1
105.107	1
105.601	1
106.076	1
106.561	1
107.06	0
107.586	0
108.125	1
108.529	0
109.114	0
109.528	0
110.126	1
110.659	1
111.007	0
111.538	1
112.056	1
112.521	3
113.032	2
113.656	2
114.026	3
114.619	3
115.151	4
115.654	4
116.063	3
116.546	2
117.115	2
117.552	2
118.092	2
118.517	4
119.291	5
119.594	4
120.167	5
120.507	4
121.091	4
121.697	2
122.177	2
122.514	2
123.02	1
123.679	0
124.095	0
124.589	0
125.001	0
125.512	0
126.023	0
126.51	2
127.002	2
127.852	3
128.021	4
128.581	4
129.002	5
129.534	7
130.291	7
130.538	4
131.035	3
131.63	3
132.089	1
132.573	0
133.047	0
133.583	0
134.017	0
134.52	0
135.008	0
135.887	1
136.247	0
136.693	0
137.167	0
137.609	0
138.108	0
138.508	0
139.18	0
139.5	0
140.129	0
140.504	0
141.052	0
141.58	0
142.378	0
142.711	0
143.005	0
143.529	0
144.288	0
144.545	0
145.007	0
145.548	0
146.004	0
146.527	0
147.093	0
147.585	0
148.181	0
148.501	0
149.073	0
149.5	0
150.034	0
150.535	0
151.129	0
151.604	0
152.231	0
152.58	0
153.041	0
153.512	0
154.221	0
154.546	0
155.004	0
155.821	0
156.037	0
156.567	0
157.059	0
157.56	0
158.145	0
158.596	0
159.019	0
159.592	0
160.157	0
160.753	0
161.019	0
161.51	0
162.056	0
162.633	0
163.243	0
163.85	0
164.107	0
164.502	0
165.156	0
165.726	0
166.383	0
166.507	0
167.315	0
167.752	0
168.708	0
168.708	0
169.152	0
169.587	0
170.039	0
170.604	0
171.135	0
171.66	0
172.048	0
172.666	0
173.099	0
173.663	0
174.173	0
174.924	0
175.151	0
175.519	0
176.014	0
176.518	0
177.094	0
177.817	0
178.042	0
178.59	0
179.132	0
179.527	0
180.207	0
180.703	0
181.033	0
181.577	0
182.116	0
182.742	0
183.374	0
183.729	0
184.077	0
184.59	0
185.079	0
185.637	0
186.036	0
186.594	0
187.072	0
187.546	0
188.11	0
188.521	0
189.037	0
189.573	0
190.029	0
190.516	0
191.015	0
191.532	0
192.062	0
192.556	0
193.095	1
193.556	1
194.047	0
195.117	0
195.117	0
195.512	0
196.019	0
196.51	0
197.173	0
197.531	0
198.05	0
198.571	0
199.274	0
199.621	0



==> R5_service.txt <==
0.214	6
0.657	5
1.021	7
1.546	6
2.035	5
2.504	5
3.01	5
3.696	7
4.061	8
4.589	10
5.265	7
5.528	9
6.06	6
6.942	2
7.203	3
7.54	6
8.06	8
8.504	8
9.029	4
9.614	4
10.02	3
10.502	1
11.003	8
11.551	3
12.154	4
12.63	6
13.022	6
13.505	7
14.122	5
14.536	8
15.148	5
15.596	7
16.053	10
16.5	6
17.006	6
17.787	9
18.129	5
18.706	6
19.047	5
19.639	4
20.085	6
20.649	8
21.012	8
21.536	6
22.005	5
22.567	3
23.113	2
23.584	6
24.291	8
24.564	7
25.118	8
25.506	6
26.203	8
26.606	7
27.201	5
27.632	3
28.062	1
28.542	5
29.011	4
29.609	4
30.043	5
30.572	4
31.317	5
31.678	7
32.072	7
32.518	3
33.121	4
33.652	3
34.402	3
34.546	2
35.105	4
35.668	3
36.175	3
36.62	3
37.035	4
37.595	5
38.051	3
38.696	7
39.248	4
39.543	5
40.049	5
40.696	3
41.004	4
41.512	3
42.019	3
42.682	4
43.061	5
43.623	7
44.236	10
44.573	8
45.141	10
45.624	11
46.026	12
46.55	13
47.267	4
47.517	4
48.022	3
48.697	10
49.124	9
49.51	7
50.022	9
50.565	5
51.017	6
51.579	6
52.097	7
52.528	9
53.058	7
53.502	4
54.315	8
54.613	6
55.062	6
55.503	6
56.153	4
56.871	7
57.005	8
57.623	7
58.025	7
58.6	3
59.008	6
59.64	6
60.334	8
60.505	7
61.024	5
61.505	5
62.042	8
62.554	8
63.192	6
63.59	6
64.021	6
64.614	6
65.048	6
65.602	4
66.05	3
66.582	2
67.03	1
67.51	2
68.117	4
68.633	3
69.017	5
69.65	4
70.014	6
70.516	7
71.284	3
71.702	4
72.293	5
72.707	3
73.03	4
73.645	4
74.244	4
74.579	6
75.27	5
75.715	4
76.084	2
76.679	2
77.162	3
77.595	4
78.017	5
78.574	4
79.086	1
79.679	6
80.076	4
80.613	1
81.545	3
81.545	4
82.009	2
82.506	2
83.002	4
83.914	4
84.076	3
84.61	5
85.052	3
85.535	4
86.129	4
86.595	5
87.15	5
87.512	5
88.178	6
88.57	9
89.008	10
89.59	10
90.013	7
90.504	6
91.281	6
91.506	5
92.226	5
93.056	6
93.056	5
93.597	4
94.041	5
95.054	5
95.054	6
95.711	6
96.015	7
96.572	11
97.066	10
97.689	9
98.003	6
98.532	7
99.067	10
99.55	10
100.148	5
100.593	10
101.024	11
101.518	9
102.077	6
102.694	8
103.156	8
103.525	9
104.048	10
104.58	10
105.107	6
105.601	6
106.076	6
106.561	8
107.06	10
107.586	10
108.125	9
108.529	8
109.114	8
109.528	8
110.126	8
110.659	3
111.007	6
111.538	5
112.056	6
112.521	4
113.032	7
113.656	3
114.026	4
114.619	5
115.151	3
115.654	6
116.063	10
116.546	11
117.115	12
117.552	11
118.092	8
118.517	10
119.291	8
119.594	8
120.167	10
120.507	11
121.091	10
121.697	8
122.177	6
122.514	7
123.02	7
123.679	9
124.095	10
124.589	8
125.001	10
125.512	6
126.023	4
126.51	4
127.002	5
127.852	6
128.021	5
128.581	5
129.002	3
129.534	5
130.291	6
130.538	6
131.035	8
131.63	9
132.089	7
132.573	7
133.047	5
133.583	4
134.017	4
134.52	5
135.008	6
135.887	7
136.247	7
136.693	5
137.167	7
137.609	9
138.108	9
138.508	6
139.18	4
139.5	4
140.129	0
140.504	3
141.052	2
141.58	3
142.378	4
142.711	4
143.005	4
143.529	6
144.288	5
144.545	8
145.007	9
145.548	10
146.004	11
146.527	8
147.093	6
147.585	9
148.181	7
148.501	7
149.073	10
149.5	7
150.034	8
150.535	3
151.129	4
151.604	3
152.231	3
152.58	2
153.041	4
153.512	4
154.221	6
154.546	6
155.004	4
155.821	8
156.037	4
156.567	3
157.059	4
157.56	4
158.145	2
158.596	3
159.019	3
159.592	5
160.157	6
160.753	3
161.019	4
161.51	5
162.056	4
162.633	5
163.243	5
163.85	3
164.107	5
164.502	5
165.156	3
165.726	3
166.383	3
166.507	5
167.315	3
167.752	4
168.708	4
168.708	3
169.152	1
169.587	2
170.039	0
170.604	0
171.135	1
171.66	3
172.048	2
172.666	5
173.099	6
173.663	4
174.173	3
174.924	3
175.151	1
175.519	1
176.014	2
176.518	2
177.094	2
177.817	1
178.042	0
178.59	3
179.132	2
179.527	2
180.207	5
180.703	5
181.033	8
181.577	8
182.116	4
182.742	7
183.374	4
183.729	5
184.077	3
184.59	2
185.079	3
185.637	1
186.036	4
186.594	5
187.072	7
187.546	7
188.11	4
188.521	6
189.037	5
189.573	5
190.029	5
190.516	6
191.015	8
191.532	9
192.062	11
192.556	13
193.095	11
193.556	10
194.047	7
195.117	6
195.117	5
195.512	3
196.019	4
196.51	6
197.173	6
197.531	6
198.05	4
198.571	5
199.274	6
199.621	5



==> R5_total.txt <==
0.214	20
0.657	19
1.021	20
1.546	20
2.035	20
2.504	19
3.01	19
3.696	19
4.061	19
4.589	22
5.265	23
5.528	23
6.06	23
6.942	22
7.203	22
7.54	21
8.06	22
8.504	21
9.029	21
9.614	21
10.02	20
10.502	18
11.003	19
11.551	19
12.154	18
12.63	18
13.022	19
13.505	22
14.122	20
14.536	20
15.148	20
15.596	21
16.053	22
16.5	22
17.006	21
17.787	22
18.129	22
18.706	21
19.047	21
19.639	20
20.085	22
20.649	22
21.012	22
21.536	22
22.005	21
22.567	20
23.113	21
23.584	22
24.291	23
24.564	22
25.118	23
25.506	24
26.203	23
26.606	23
27.201	22
27.632	23
28.062	23
28.542	23
29.011	22
29.609	22
30.043	22
30.572	22
31.317	23
31.678	23
32.072	22
32.518	20
33.121	17
33.652	17
34.402	17
34.546	17
35.105	19
35.668	20
36.175	20
36.62	20
37.035	20
37.595	20
38.051	20
38.696	21
39.248	20
39.543	21
40.049	22
40.696	22
41.004	23
41.512	22
42.019	22
42.682	21
43.061	21
43.623	22
44.236	22
44.573	22
45.141	22
45.624	23
46.026	23
46.55	23
47.267	23
47.517	23
48.022	23
48.697	24
49.124	24
49.51	23
50.022	22
50.565	20
51.017	20
51.579	20
52.097	21
52.528	21
53.058	19
53.502	19
54.315	19
54.613	18
55.062	18
55.503	19
56.153	19
56.871	20
57.005	21
57.623	22
58.025	23
58.6	20
59.008	22
59.64	21
60.334	23
60.505	22
61.024	22
61.505	22
62.042	23
62.554	23
63.192	24
63.59	24
64.021	24
64.614	24
65.048	24
65.602	24
66.05	23
66.582	22
67.03	22
67.51	23
68.117	23
68.633	22
69.017	22
69.65	22
70.014	22
70.516	22
71.284	20
71.702	20
72.293	20
72.707	20
73.03	20
73.645	18
74.244	18
74.579	19
75.27	19
75.715	20
76.084	19
76.679	18
77.162	18
77.595	20
78.017	21
78.574	23
79.086	23
79.679	23
80.076	21
80.613	19
81.545	19
81.545	19
82.009	20
82.506	19
83.002	19
83.914	19
84.076	19
84.61	19
85.052	19
85.535	20
86.129	21
86.595	21
87.15	21
87.512	22
88.178	24
88.57	24
89.008	24
89.59	24
90.013	24
90.504	21
91.281	21
91.506	21
92.226	22
93.056	24
93.056	24
93.597	23
94.041	23
95.054	24
95.054	24
95.711	24
96.015	24
96.572	24
97.066	24
97.689	24
98.003	24
98.532	24
99.067	24
99.55	24
100.148	24
100.593	24
101.024	24
101.518	24
102.077	24
102.694	24
103.156	24
103.525	24
104.048	24
104.58	24
105.107	24
105.601	24
106.076	24
106.561	24
107.06	24
107.586	24
108.125	24
108.529	24
109.114	24
109.528	23
110.126	24
110.659	24
111.007	24
111.538	24
112.056	24
112.521	24
113.032	24
113.656	24
114.026	24
114.619	24
115.151	24
115.654	24
116.063	24
116.546	24
117.115	24
117.552	24
118.092	24
118.517	24
119.291	24
119.594	24
120.167	24
120.507	24
121.091	24
121.697	24
122.177	24
122.514	24
123.02	24
123.679	24
124.095	24
124.589	23
125.001	24
125.512	23
126.023	23
126.51	24
127.002	24
127.852	24
128.021	24
128.581	24
129.002	24
129.534	24
130.291	24
130.538	24
131.035	24
131.63	24
132.089	24
132.573	24
133.047	23
133.583	23
134.017	22
134.52	23
135.008	24
135.887	24
136.247	23
136.693	22
137.167	22
137.609	21
138.108	19
138.508	19
139.18	18
139.5	18
140.129	18
140.504	19
141.052	21
141.58	21
142.378	20
142.711	20
143.005	19
143.529	18
144.288	18
144.545	20
145.007	20
145.548	22
146.004	21
146.527	19
147.093	20
147.585	22
148.181	21
148.501	21
149.073	22
149.5	20
150.034	21
150.535	18
151.129	19
151.604	18
152.231	17
152.58	17
153.041	18
153.512	18
154.221	18
154.546	17
155.004	16
155.821	16
156.037	14
156.567	13
157.059	14
157.56	14
158.145	14
158.596	14
159.019	14
159.592	17
160.157	17
160.753	16
161.019	16
161.51	16
162.056	16
162.633	17
163.243	17
163.85	16
164.107	16
164.502	16
165.156	15
165.726	16
166.383	15
166.507	15
167.315	14
167.752	14
168.708	14
168.708	13
169.152	11
169.587	12
170.039	12
170.604	12
171.135	12
171.66	13
172.048	12
172.666	14
173.099	14
173.663	13
174.173	11
174.924	11
175.151	11
175.519	11
176.014	11
176.518	11
177.094	12
177.817	12
178.042	12
178.59	13
179.132	13
179.527	12
180.207	15
180.703	15
181.033	16
181.577	16
182.116	16
182.742	17
183.374	17
183.729	17
184.077	17
184.59	16
185.079	17
185.637	17
186.036	19
186.594	19
187.072	20
187.546	21
188.11	20
188.521	20
189.037	19
189.573	19
190.029	21
190.516	22
191.015	22
191.532	21
192.062	22
192.556	23
193.095	24
193.556	24
194.047	24
195.117	24
195.117	24
195.512	24
196.019	24
196.51	23
197.173	22
197.531	20
198.05	19
198.571	19
199.274	19
199.621	20



==> accuracy_holding_probability.txt <==
s	sim32	sim36	sim40
1	1	0.99998	0.999972
2	1	0.999976	0.999984
3	1	0.999965	0.999968
4	1	0.999957	0.99996
5	1	0.99998	0.99996
6	1	0.999961	0.999943
7	1	0.999875	0.999912
8	1	0.999414	0.999264
9	1	0.701461	0.396232
10	1	0.519236	0.217122
11	1	0.437806	0.163841
12	1	0.417969	0.135923
13	1	0.394372	0.127428
14	1	0.391559	0.125713
15	1	0.395937	0.122166
16	1	0.394117	0.123205



==> accuracy_pblock_case2.txt <==
s	n24	n28	n32	n36	n40	approx_n24	approx_n28	approx_n32	approx_n36	approx_n40
1	2.47487	2.47487	2.47487	2.47487	2.47487	2.47491	2.47488	2.47487	2.47487	2.47487
2	2.12132	2.12132	2.12132	2.12132	2.12132	2.12211	2.12138	2.12132	2.12132	2.12132
3	1.76798	1.76777	1.76777	1.76777	1.76777	1.77615	1.76894	1.76789	1.76778	1.76777
4	1.42484	1.41543	1.41431	1.41422	1.41421	1.4624	1.42576	1.41627	1.41452	1.41426
5	1.14974	1.08507	1.06565	1.06151	1.06079	1.22288	1.12203	1.07885	1.06517	1.06169
6	0.991375	0.840146	0.759249	0.725031	0.712889	1.07443	0.899884	0.79339	0.741117	0.719709
7	0.918827	0.705058	0.555046	0.463479	0.413149	0.996239	0.768129	0.599026	0.490445	0.429007
8	0.888805	0.642314	0.449405	0.313991	0.22729	0.959196	0.700902	0.49131	0.339419	0.241283
9	0.877159	0.615187	0.400715	0.243331	0.141064	0.943007	0.669664	0.438818	0.263896	0.148596
10	0.872959	0.604007	0.379154	0.211609	0.104453	0.936489	0.656178	0.415075	0.229373	0.108351
11	0.871579	0.599656	0.369889	0.19744	0.0885856	0.934101	0.650796	0.40499	0.2143	0.0913435
12	0.871172	0.598086	0.366079	0.191181	0.0814953	0.933317	0.64884	0.401012	0.208028	0.0842154
13	0.871066	0.597567	0.364605	0.1885	0.0783033	0.93309	0.648202	0.39958	0.205588	0.0813161
14	0.871042	0.597412	0.364075	0.187406	0.0768921	0.933032	0.648018	0.399117	0.20472	0.0802053
15	0.871037	0.597371	0.363901	0.186987	0.0762917	0.933019	0.647972	0.398984	0.204442	0.0798146
16	8.71E-01	0.597361	0.363848	0.186838	0.0760495	0.933016	0.647962	0.398951	0.204363	0.0796909


==> accuracy_pdelay_case2.txt <==
s	n24	n28	n32	n36	n40	approx_n24	approx_n28	approx_n32	approx_n36	approx_n40
1	1	1	1	1	1	0.999893	0.999995	1	1	1
2	0.999999	1	1	1	1	0.998109	0.999838	0.99999	0.999999	1
3	0.999011	0.999962	0.999999	1	1	0.982571	0.997328	0.999706	0.999974	0.999998
4	0.96818	0.995792	0.999623	0.999973	0.999998	0.91432	0.977164	0.995636	0.999331	0.999907
5	0.816301	0.942022	0.986885	0.997651	0.999625	0.756443	0.896104	0.96658	0.991354	0.997996
6	0.564656	0.768858	0.900664	0.964016	0.988157	0.539755	0.724214	0.864221	0.943583	0.97869
7	0.329536	0.528383	0.705753	0.832165	0.907829	0.33392	0.504454	0.673258	0.805764	0.89015
8	0.166586	0.314825	0.476616	0.617809	0.720802	0.181188	0.305788	0.452653	0.592562	0.700639
9	0.0735584	0.166052	0.285593	0.404928	0.500044	0.0866145	0.163156	0.266524	0.378552	0.473756
10	0.0283531	0.078048	0.154285	0.240525	0.314453	0.0364087	0.076871	0.138856	0.213938	0.282644
11	0.00950332	0.0326825	0.0754907	0.130909	0.182697	0.0133922	0.0318923	0.0640921	0.107752	0.151185
12	0.00275664	0.0121601	0.0334383	0.0654382	0.0986394	0.00428672	0.0115893	0.0261038	0.0482922	0.0726551
13	0.000688343	0.00400667	0.0133783	0.0300106	0.0495037	0.00118811	0.00366781	0.00932597	0.0191526	0.0312221
14	0.000147052	0.00116508	0.00482205	0.0126001	0.0230566	0.00028397	0.00100586	0.00290541	0.00667767	0.0119144
15	2.66717E-05	0.000297888	0.00156176	0.00483216	0.00994553	5.83421E-05	0.000238051	0.000785261	0.00203418	0.00400903
16	4.07E-05	6.66889E-05	0.000453358	0.0016891	0.00396513	1.02781E-05	4.84622E-05	0.000183363	0.000538583	0.00118204


==> accuracy_pdelay_holding_case2.txt <==
s	sim32	sim36	sim40	approx32	approx36	approx40
1	0.99999	0.99999	0.99999	1.	1.	1.
2	0.99999	0.99999	0.99999	0.99999	0.999999	1.
3	0.99999	0.99999	0.99999	0.999969	0.999987	0.999998
4	0.99996	0.99999	0.99998	0.999433	0.999975	0.999993
5	0.99755	0.99984	0.99997	0.993248	0.999429	0.999975
6	0.96837	0.9954	0.99955	0.953932	0.992659	0.999425
7	0.85967	0.96064	0.99286	0.837524	0.953932	0.992606
8	0.66522	0.85137	0.95316	0.626953	0.825004	0.946646
9	0.45069	0.5873	0.63635	0.399089	0.550206	0.581302
10	0.27057	0.35497	0.3898	0.220774	0.302948	0.332411
11	0.1464	0.19784	0.22971	0.107531	0.153506	0.175749
12	0.0707	0.10457	0.12466	0.0461328	0.0702256	0.0846318
13	0.03111	0.05016	0.0655	0.0173408	0.0286065	0.0366718
14	0.01231	0.02246	0.03169	0.00567405	0.0102628	0.0141474
15	0.0043	0.00917	0.01406	0.00160689	0.00321519	0.0048157
16	0.00132	0.00332	0.00578	0.000392082	0.000874063	0.00143592



==> case_study_block.txt <==
t	delay_b01g2	block_b01g2	ratio_b01g2	delay_b1g15	block_b1g15	ratio_b1g15	delay_b2g1	block_b2g1	ratio_b2g1
0	0.589048	0.000772436	3.37482	0.183176	0.000683238	2.47868	0.0138591	0.000837715	1.84113
0.5	0.646531	0.0957368	3.57442	0.132722	0.0424908	2.27753	0.0157028	0.0649806	1.83875
1	0.592332	0.0818436	3.27688	0.141091	0.0381092	2.30991	0.0184959	0.10034	1.82769
1.5	0.606642	0.104871	3.47499	0.164612	0.0598627	2.35382	0.0225639	0.0953849	1.81934
2	0.684163	0.0921175	3.79863	0.204302	0.0570378	2.41832	0.00997962	0.107874	1.63481
2.5	0.64972	0.106534	3.46307	0.152923	0.0550447	2.17248	0.013443	0.103976	1.62525
3	0.559738	0.103665	3.12203	0.182567	0.0664761	2.27407	0.0180208	0.126167	1.6359
3.5	0.603523	0.12352	3.52581	0.141523	0.0968706	2.04402	0.0121445	0.082435	1.4703
4	0.578536	0.089701	3.18783	0.194049	0.0624441	2.20896	0.0174856	0.141109	1.50892
4.5	0.654474	0.119985	3.85137	0.161848	0.0511045	1.99591	0.00942029	0.116452	1.35216
5	0.668123	0.130695	3.55199	0.119117	0.051127	1.81818	0.0221262	0.106038	1.43059
5.5	0.625893	0.135405	3.28627	0.205202	0.0598824	2.10583	0.0140008	0.140066	1.3148
6	0.570001	0.134212	3.03124	0.197658	0.0758787	1.95963	0.00918325	0.0767824	1.22186
6.5	0.528375	0.0838333	2.85638	0.180048	0.0563272	1.85611	0.00696926	0.139521	1.1573
7	0.532899	0.0526153	2.86303	0.09591	0.0722481	1.49297	0.0149779	0.0763097	1.17423
7.5	0.476506	0.044915	2.38289	0.0680483	0.042239	1.40354	0.0139559	0.0580209	1.15446
8	0.45748	0.0465011	2.37738	0.0976953	0.0270381	1.55056	0.00899249	0.0629402	1.16579
8.5	0.402565	0.0222122	2.25352	0.093623	0.0294538	1.65192	0.0108659	0.0483539	1.30355
9	0.491859	0.02828	2.62049	0.102963	0.0266917	1.81878	0.00577465	0.0630492	1.38003
9.5	0.518088	0.0185675	2.6625	0.106831	0.0251128	1.95853	0.00725621	0.0468529	1.5345
10	0.548486	0.0253576	2.89102	0.140131	0.0176102	2.1734	0.00674963	0.0317338	1.63633
10.5	0.556423	0.0190992	2.97888	0.154243	0.0182477	2.28497	0.00815755	0.0319041	1.75216
11	0.514885	0.022859	2.93986	0.127736	0.0207395	2.28743	0.0111182	0.033113	1.87671
11.5	0.5239	0.018042	3.0519	0.134129	0.0229074	2.36724	0.0150988	0.0413084	1.9437
12	0.538371	0.0292493	3.10568	0.142789	0.0184792	2.40596	0.0163548	0.0337782	1.9779
12.5	0.541501	0.0267709	3.11199	0.133673	0.0198616	2.40589	0.0146689	0.034242	1.97897
13	0.604595	0.0353789	3.33078	0.171605	0.0247082	2.52657	0.00932281	0.0412721	1.94456
13.5	0.591475	0.0354293	3.2589	0.149732	0.0226936	2.45889	0.0152432	0.041188	1.99897
14	0.540855	0.0467904	3.1591	0.117599	0.0332091	2.37836	0.0101847	0.0593999	1.93559
14.5	0.591965	0.0362888	3.34768	0.156678	0.0259608	2.47501	0.0150984	0.050131	1.98238
15	0.592581	0.0351757	3.26397	0.142931	0.0275602	2.41172	0.0122049	0.0534964	1.92543
15.5	0.564044	0.0361956	3.18527	0.116964	0.0267055	2.34648	0.00838741	0.0493312	1.87404
16	0.520598	0.0324137	3.1037	0.16826	0.0282929	2.46836	0.0157475	0.0557828	1.94278
16.5	0.604682	0.0454699	3.36264	0.1641	0.022111	2.43083	0.0150359	0.0418234	1.91293
17	0.635076	0.039305	3.33802	0.156062	0.0340957	2.40367	0.0129658	0.0614687	1.88997
17.5	0.64752	0.038083	3.34328	0.154235	0.0291365	2.39561	0.0139421	0.0517516	1.88208
18	0.658809	0.0462531	3.36339	0.159608	0.033619	2.40173	0.0177057	0.0334835	1.89625
18.5	0.584683	0.0279917	3.0975	0.184193	0.0222965	2.43414	0.0083784	0.0457794	1.80346
19	0.560593	0.0397342	3.1287	0.122797	0.0297379	2.28787	0.00836963	0.0538805	1.82635
19.5	0.57728	0.0292455	3.16517	0.127777	0.0226336	2.32599	0.010684	0.0419291	1.85641
20	0.585612	0.0422648	3.20933	0.142599	0.0193714	2.36864	0.0151935	0.0341644	1.89531
20.5	0.607885	0.0283613	3.2476	0.150366	0.0241732	2.38859	0.0154096	0.0477924	1.91837
21	0.597505	0.0336555	3.24251	0.143462	0.0228229	2.38373	0.0133839	0.0386328	1.91176
21.5	0.576681	0.0397165	3.18925	0.124112	0.0243457	2.34324	0.00961872	0.0490242	1.87046
22	0.627615	0.0407178	3.42018	0.156891	0.0262516	2.44845	0.0129426	0.0454646	1.92699
22.5	0.606589	0.0522824	3.28881	0.196439	0.0374783	2.53807	0.0183019	0.0687133	1.97036
23	0.631023	0.0563621	3.46169	0.146197	0.0337589	2.39581	0.00960191	0.0730846	1.85624
23.5	0.570724	0.0714004	3.22927	0.161373	0.0339623	2.43737	0.0111508	0.0666402	1.84918
									


==> case_study_hold.txt <==
t	delay_b01g2	block_b01g2	ratio_b01g2	delay_b1g15	block_b1g15	ratio_b1g15	delay_b2g1	block_b2g1	ratio_b2g1
0	0.683521	0.28046	3.761	0.251469	0.175376	2.59587	0.042057	0.234133	1.9687
0.5	0.727372	0.326688	4.04417	0.202966	0.165568	2.39971	0.0506417	0.230797	1.96707
1	0.698624	0.315239	3.77628	0.20859	0.153508	2.4347	0.0532042	0.267658	1.95701
1.5	0.713273	0.339779	4.08568	0.240888	0.165655	2.48417	0.0634098	0.261991	1.94683
2	0.759466	0.353384	4.54659	0.282047	0.160145	2.57097	0.0364975	0.251924	1.7534
2.5	0.744194	0.362835	4.2162	0.232396	0.16087	2.31982	0.0393367	0.261134	1.74669
3	0.688974	0.364938	3.88468	0.257738	0.166309	2.43914	0.0481218	0.268015	1.76469
3.5	0.720896	0.37474	4.47648	0.216751	0.200317	2.20229	0.0323487	0.22783	1.59055
4	0.712282	0.353354	4.1409	0.262702	0.162484	2.38415	0.0451948	0.265709	1.63549
4.5	0.757161	0.393169	5.12439	0.229976	0.1437	2.15755	0.032339	0.256506	1.47556
5	0.773577	0.40078	4.83172	0.183328	0.144305	1.96184	0.0487724	0.263573	1.57285
5.5	0.749095	0.415306	4.56644	0.265531	0.14236	2.25767	0.0378134	0.26915	1.44595
6	0.718853	0.420838	4.32478	0.260919	0.172451	2.1038	0.0306017	0.21384	1.34999
6.5	0.702412	0.393637	4.12707	0.238819	0.141176	1.99514	0.0213151	0.276606	1.27488
7	0.698626	0.329918	4.04112	0.138571	0.166056	1.59705	0.0232908	0.176922	1.27112
7.5	0.634695	0.269419	3.14236	0.0813829	0.0930523	1.485	0.0182471	0.106718	1.22303
8	0.580134	0.206205	2.85421	0.112876	0.0491017	1.6173	0.00963981	0.101007	1.20728
8.5	0.499349	0.103344	2.50644	0.10716	0.0441916	1.6953	0.0128162	0.0747438	1.33724
9	0.560321	0.0849492	2.80342	0.115752	0.0415427	1.84889	0.00528472	0.101322	1.40391
9.5	0.557048	0.0445185	2.77663	0.112962	0.0411908	1.97958	0.00762844	0.0786431	1.55627
10	0.588435	0.05169	2.96954	0.147481	0.0299108	2.18761	0.00835854	0.051716	1.65327
10.5	0.597093	0.036795	3.04945	0.162448	0.0330551	2.30096	0.008412	0.0587641	1.76875
11	0.554582	0.0604181	3.01034	0.133661	0.0493627	2.3125	0.0141241	0.0859027	1.89916
11.5	0.547232	0.0532405	3.11193	0.148986	0.067896	2.39998	0.0166533	0.110803	1.96966
12	0.561896	0.0890158	3.16428	0.16053	0.0670436	2.44452	0.0185325	0.106884	2.00672
12.5	0.565455	0.102219	3.17296	0.152798	0.07936	2.44286	0.0177988	0.129528	2.01324
13	0.624911	0.123449	3.40078	0.205026	0.0932986	2.56616	0.0156298	0.151012	1.98817
13.5	0.6233	0.130617	3.33711	0.186429	0.0928061	2.50471	0.0221929	0.159047	2.05252
14	0.584271	0.160811	3.25157	0.159804	0.11292	2.43291	0.019853	0.201928	1.996
14.5	0.634849	0.165278	3.45984	0.193949	0.11438	2.53655	0.0315894	0.190998	2.05115
15	0.634031	0.16933	3.39251	0.181809	0.114217	2.47168	0.0237004	0.196926	1.99323
15.5	0.616623	0.179817	3.32228	0.156445	0.113077	2.41081	0.0195452	0.201015	1.94688
16	0.598787	0.191949	3.26013	0.207678	0.121419	2.53811	0.0308625	0.219822	2.02561
16.5	0.669905	0.207794	3.54265	0.217462	0.113032	2.49681	0.0304989	0.200703	1.99557
17	0.698282	0.212113	3.5268	0.200891	0.126139	2.47036	0.025845	0.226148	1.97521
17.5	0.704421	0.218477	3.52919	0.207372	0.124965	2.46465	0.0261966	0.229329	1.96635
18	0.722256	0.2455	3.56345	0.209399	0.13945	2.47598	0.0274815	0.17346	1.98039
18.5	0.656559	0.208868	3.27078	0.225118	0.10341	2.50449	0.0143531	0.203939	1.88182
19	0.637842	0.231492	3.29385	0.161371	0.125292	2.35586	0.0125922	0.226133	1.89921
19.5	0.652244	0.203151	3.34285	0.161899	0.0967813	2.39097	0.0173464	0.183543	1.9277
20	0.670333	0.237352	3.38994	0.184079	0.0913976	2.43121	0.0234449	0.167653	1.96329
20.5	0.684924	0.193059	3.4346	0.181794	0.110911	2.45031	0.0226959	0.189247	1.97984
21	0.673851	0.215044	3.42865	0.174394	0.112752	2.44816	0.0224367	0.198816	1.97899
21.5	0.659471	0.232631	3.38099	0.156786	0.122668	2.41301	0.0175994	0.226969	1.95595
22	0.698861	0.234595	3.64062	0.203585	0.116048	2.53189	0.0287506	0.220884	2.02285
22.5	0.68099	0.256332	3.53071	0.256757	0.142367	2.63594	0.0403896	0.24128	2.07167
23	0.711301	0.265387	3.75974	0.216868	0.150201	2.50059	0.0290032	0.254564	1.96298
23.5	0.674643	0.299717	3.55528	0.225213	0.143741	2.54583	0.0365977	0.248431	1.96824


==> delayProbErlangH.txt <==
0.609612	0.441406496
4	0.492363647
8.53893	0.460856296
22.6219	0.485829338
46.5873	0.429271745
70.7931	0.466367586
95.1234	0.446589199
119.533	0.453239607
144	0.454481051


==> delayProbErlangR.txt <==
0.609612	0.529785
4	0.567915
8.53893	0.517063
22.6219	0.545459
46.5873	0.491202
70.7931	0.525488
95.1234	0.493573
119.533	0.505801
144	0.520487


==> delayProbJennings.txt <==
0.609612	0.491247435
4	0.557555464
8.53893	0.5247143
22.6219	0.539778647
46.5873	0.504893599
70.7931	0.529152199
95.1234	0.503037305
119.533	0.519967313
144	0.526570809


==> delayProbYomTov.txt <==
0.609612	0.306527718
4	0.342656438
8.53893	0.311253741
22.6219	0.32213418
46.5873	0.288753115
70.7931	0.316527928
95.1234	0.292451971
119.533	0.299464974
144	0.305533054


==> holdingQueue_g01.txt <==
0.	2.390347981063714
0.5	1.978378703903089
1.	1.5548788798777833
1.5	1.2109636374453043
2.	1.0105993609704642
2.5	0.8386783711849631
3.	0.7429768282510557
3.5	0.674759444468783
4.	0.6545988068190534
4.5	0.6530941906681323
5.	0.6742350090007805
5.5	0.7024024149613952
6.	0.7646922332489671
6.5	0.8724110710112888
7.	1.2228198300102258
7.5	1.0528357086685671
8.	0.9557275162116889
8.5	0.8826646163872455
9.	0.8133666988493036
9.5	0.5338968197758094
10.	0.4806576209759185
10.5	0.7487604068429088
11.	0.6808643993691893
11.5	1.0379304000971434
12.	1.8101686531625436
12.5	2.3287603338530283
13.	2.5860897271296897
13.5	2.674659802286438
14.	2.664457851810854
14.5	2.6084681983921687
15.	2.5900196982048342
15.5	2.6640970073967294
16.	2.7793013715545243
16.5	2.8845044208269024
17.	3.1045571489288544
17.5	3.4308933658979686
18.	3.184434608460983
18.5	3.761281742410366
19.	4.439056051629854
19.5	4.266331484176306
20.	5.021356625106423
20.5	4.736571669811348
21.	5.014871540682779
21.5	5.042074833820751
22.	4.776750362312866
22.5	4.316980595339959
23.	3.7149304765943416
23.5	2.9800216219607134

==> holdingQueue_g025.txt <==
0.	1.9163870352982615
0.5	1.5642104364832805
1.	1.2323259551636028
1.5	0.9579614743413802
2.	0.7996873091400669
2.5	0.6903208120653473
3.	0.6145000057706718
3.5	0.5797861239883072
4.	0.5470560111846513
4.5	0.5221827759152052
5.	0.538966395863164
5.5	0.5976163319821276
6.	0.7086471346945109
6.5	0.8269897403284967
7.	0.7493026075052782
7.5	1.047636728966231
8.	0.9267886788845806
8.5	0.5510132035859178
9.	0.5646954477831118
9.5	0.39872653159415805
10.	0.5736311128860008
10.5	0.5404379531614484
11.	0.7813158493944689
11.5	0.7753481299410784
12.	1.3751341635696372
12.5	1.8255457160350395
13.	2.0178666620874592
13.5	2.097572213250804
14.	2.0654504364419792
14.5	2.0140761421452154
15.	2.0286416693179725
15.5	2.097119977379327
16.	2.204105767216627
16.5	2.290059070823933
17.	2.4767500932644064
17.5	2.780413895819572
18.	3.1983312996808038
18.5	3.038385316999575
19.	3.611177954216878
19.5	3.4570066832478936
20.	4.099269654319054
20.5	3.7925655178034425
21.	4.108922949302824
21.5	4.150744228587221
22.	3.8917665041341833
22.5	3.484777071774593
23.	3.023708981297336
23.5	2.445393689967693

==> holdingQueue_g05.txt <==
0.	1.4517189116709506
0.5	1.2173700077899885
1.	0.9602156466856041
1.5	0.7556160275397696
2.	0.6434556152964551
2.5	0.564459015839014
3.	0.5320933978352516
3.5	0.49664533260572247
4.	0.45452655897291433
4.5	0.4674263289526245
5.	0.4730666215564922
5.5	0.487142312233756
6.	0.5652421058394733
6.5	0.6444771953558119
7.	0.9181944477441268
7.5	0.7592163975802332
8.	0.6613465079170305
8.5	0.4048790295972297
9.	0.4503241362500472
9.5	0.3215096703880638
10.	0.3194817533865522
10.5	0.31706600081792985
11.	0.5047792143310931
11.5	0.7797636891507388
12.	0.8907300697945641
12.5	1.1913789614100379
13.	1.3529298955659783
13.5	1.412605998359605
14.	1.473998674057509
14.5	1.4827781098896788
15.	1.534057537373104
15.5	1.6282069531240935
16.	1.6354384861096465
16.5	1.7179091714304608
17.	1.832411054542729
17.5	2.0030575820877816
18.	2.2731425583832023
18.5	2.6368837608265947
19.	2.4372493128217094
19.5	2.897737025723722
20.	2.7131928934949587
20.5	3.0852695129206316
21.	3.287028032423353
21.5	3.288883247596493
22.	3.047249274889143
22.5	2.6702818606955376
23.	2.2652784189219966
23.5	1.8065486269080036

==> holdingQueue_g1.txt <==
0.	0.7193983092143066
0.5	0.6068427282304735
1.	0.49360828654013145
1.5	0.40453550429343976
2.	0.3468093376724329
2.5	0.3132250958395295
3.	0.31012577906138067
3.5	0.2861698219771658
4.	0.28809632820197234
4.5	0.2862465122365732
5.	0.30694414910803497
5.5	0.32585956557066387
6.	0.3381352419889755
6.5	0.41966627424534025
7.	0.3754541269543933
7.5	0.3268705811748308
8.	0.3034143324942425
8.5	0.19903965377754942
9.	0.27196983086169013
9.5	0.2206800411113178
10.	0.13241968833110307
10.5	0.1535929486272864
11.	0.26628575769562757
11.5	0.463397923712593
12.	0.5201979234791444
12.5	0.6959111754480836
13.	0.7398201468397956
13.5	0.735572726175922
14.	0.7951592919874334
14.5	0.7966834794579118
15.	0.8156693850317533
15.5	0.8587290580402936
16.	0.9639505374700092
16.5	1.018002573812732
17.	1.0689092397607387
17.5	1.182696149939737
18.	1.0577043376109363
18.5	1.2940847842321797
19.	1.5535525023593262
19.5	1.3922767846016602
20.	1.2615368432736263
20.5	1.4832395662095867
21.	1.6144386418646113
21.5	1.6223565496266001
22.	1.4899837859417373
22.5	1.3236756083782102
23.	1.1576912735961107
23.5	0.9094363549487242

==> inner_vs_outer_wait.txt <==
n	hold	in1	in2	in3	in4	in5	in6	in7	in8	in9	in10
33	100	0.190595594	0.381191188	0.571786782	0.762382376	0.95297797	1.143573564	1.334169159	1.524764753	1.715360347	1.905955941
34	62.96638744	0.223413324	0.446826648	0.670239972	0.893653296	1.117066621	1.340479945	1.563893269	1.787306593	2.010719917	2.234133241
35	18.37666883	0.249279737	0.498559475	0.747839212	0.997118949	1.246398686	1.495678424	1.744958161	1.994237898	2.243517635	2.492797373
36	8.836079907	0.269937536	0.539875072	0.809812609	1.079750145	1.349687681	1.619625217	1.889562753	2.15950029	2.429437826	2.699375362
37	5.320311697	0.294315773	0.588631546	0.882947319	1.177263092	1.471578865	1.765894639	2.060210412	2.354526185	2.648841958	2.943157731
38	3.637135189	0.317823274	0.635646548	0.953469823	1.271293097	1.589116371	1.906939645	2.22476292	2.542586194	2.860409468	3.178232742
39	2.887741277	0.34316659	0.686333181	1.029499771	1.372666361	1.715832951	2.058999542	2.402166132	2.745332722	3.088499313	3.431665903
40	2.095969417	0.364761037	0.729522074	1.094283111	1.459044148	1.823805185	2.188566222	2.553327259	2.918088297	3.282849334	3.647610371
41	1.708032421	0.391914458	0.783828915	1.175743373	1.56765783	1.959572288	2.351486745	2.743401203	3.13531566	3.527230118	3.919144575
42	1.34222163	0.410286066	0.820572131	1.230858197	1.641144263	2.051430328	2.461716394	2.87200246	3.282288525	3.692574591	4.102860657
43	1.116538312	0.431412325	0.862824649	1.294236974	1.725649299	2.157061624	2.588473948	3.019886273	3.451298598	3.882710922	4.314123247
44	0.985846406	0.455213617	0.910427233	1.36564085	1.820854466	2.276068083	2.7312817	3.186495316	3.641708933	4.096922549	4.552136166
45	0.834463508	0.472789104	0.945578209	1.418367313	1.891156417	2.363945522	2.836734626	3.309523731	3.782312835	4.255101939	4.727891044
46	0.758169934	0.490390091	0.980780181	1.471170272	1.961560363	2.451950453	2.942340544	3.432730635	3.923120725	4.413510816	4.903900907
47	0.661230888	0.508163175	1.01632635	1.524489525	2.0326527	2.540815875	3.04897905	3.557142225	4.0653054	4.573468575	5.08163175
48	0.562370116	0.523494335	1.046988669	1.570483004	2.093977339	2.617471673	3.140966008	3.664460342	4.187954677	4.711449012	5.234943346
49	0.480171473	0.536562347	1.073124694	1.609687041	2.146249388	2.682811735	3.219374082	3.755936429	4.292498776	4.829061123	5.365623469
50	0.421917107	0.548621469	1.097242937	1.645864406	2.194485874	2.743107343	3.291728812	3.84035028	4.388971749	4.937593218	5.486214686
51	0.359743497	0.560087226	1.120174452	1.680261678	2.240348905	2.800436131	3.360523357	3.920610583	4.480697809	5.040785035	5.600872261
52	0.339856308	0.569896509	1.139793018	1.709689527	2.279586036	2.849482546	3.419379055	3.989275564	4.559172073	5.129068582	5.698965091
53	0.312326002	0.58449221	1.16898442	1.75347663	2.337968841	2.922461051	3.506953261	4.091445471	4.675937681	5.260429891	5.844922102
54	0.252109931	0.587534615	1.17506923	1.762603844	2.350138459	2.937673074	3.525207689	4.112742303	4.700276918	5.287811533	5.875346148
55	0.232276155	0.594457293	1.188914586	1.783371879	2.377829173	2.972286466	3.566743759	4.161201052	4.755658345	5.350115638	5.944572931
56	0.216467304	0.601601219	1.203202437	1.804803656	2.406404874	3.008006093	3.609607311	4.21120853	4.812809748	5.414410967	6.016012185
57	0.186330119	0.608653324	1.217306648	1.825959972	2.434613296	3.04326662	3.651919943	4.260573267	4.869226591	5.477879915	6.086533239
58	0.165296057	0.610740355	1.22148071	1.832221065	2.44296142	3.053701775	3.66444213	4.275182485	4.88592284	5.496663195	6.107403549
59	0.153787471	0.619899048	1.239798096	1.859697143	2.479596191	3.099495239	3.719394287	4.339293334	4.959192382	5.57909143	6.198990478
60	0.130125403	0.623918653	1.247837306	1.871755958	2.495674611	3.119593264	3.743511917	4.36743057	4.991349222	5.615267875	6.239186528


==> lambdaFunction.txt <==
0.	7.47126
0.2	6.96598
0.4	6.49425
0.6	6.05563
0.8	5.64966
1.	5.27586
1.2	4.93379
1.4	4.62299
1.6	4.34299
1.8	4.09333
2.	3.87356
2.2	3.7086
2.4	3.56625
2.6	3.43972
2.8	3.32221
3.	3.2069
3.2	3.02115
3.4	2.84046
3.6	2.67448
3.8	2.53287
4.	2.42529
4.2	2.44634
4.4	2.49949
4.6	2.57315
4.8	2.65572
5.	2.73563
5.2	2.64092
5.4	2.56046
5.6	2.52276
5.8	2.55632
6.	2.68966
6.2	3.01122
6.4	3.47457
6.6	4.09324
6.8	4.88074
7.	5.85058
7.2	7.18547
7.4	8.68745
7.6	10.3277
7.8	12.0775
8.	13.9081
8.2	15.9435
8.4	17.964
8.6	19.9023
8.8	21.6914
9.	23.2644
9.2	24.2485
9.4	24.9587
9.6	25.4045
9.8	25.5952
10.	25.5402
10.2	25.0558
10.4	24.3927
10.6	23.6086
10.8	22.7612
11.	21.9081
11.2	21.4077
11.4	20.9418
11.6	20.4927
11.8	20.0428
12.	19.5747
12.2	18.9162
12.4	18.2429
12.6	17.5759
12.8	16.9362
13.	16.3448
13.2	15.9325
13.4	15.5833
13.6	15.2908
13.8	15.0486
14.	14.8506
14.2	14.6792
14.4	14.5419
14.6	14.4351
14.8	14.3553
15.	14.2989
15.2	14.2427
15.4	14.2075
15.6	14.1948
15.8	14.2056
16.	14.2414
16.2	14.3092
16.4	14.4031
16.6	14.5229
16.8	14.6682
17.	14.8391
17.2	15.0683
17.4	15.3144
17.6	15.5688
17.8	15.8232
18.	16.069
18.2	16.2577
18.4	16.4309
18.6	16.5903
18.8	16.7373
19.	16.8736
19.2	17.0808
19.4	17.2604
19.6	17.3938
19.8	17.4626
20.	17.4483
20.2	17.2036
20.4	16.871
20.6	16.4642
20.8	15.9969
21.	15.4828
21.2	14.9731
21.4	14.4346
21.6	13.8716
21.8	13.2886
22.	12.6897
22.2	12.0793
22.4	11.4617
22.6	10.8413
22.8	10.2223
23.	9.6092
23.2	9.00616
23.4	8.41755
23.6	7.84771
23.8	7.30094
24.	7.47126



==> limit_probabilities_block.txt <==
beta	g_min1	g_0	g_1	g_2
-2	2.01167	2.00078	2.00005	2
-1.9	1.91822	1.90141	1.9001	1.90001
-1.8	1.8276	1.8025	1.8002	1.80002
-1.7	1.74057	1.70429	1.70039	1.70004
-1.6	1.65792	1.60713	1.60075	1.60008
-1.5	1.58042	1.51149	1.50139	1.50017
-1.4	1.50871	1.41796	1.40251	1.40035
-1.3	1.4433	1.32723	1.30437	1.30069
-1.2	1.38449	1.24006	1.20737	1.20134
-1.1	1.33237	1.15724	1.11203	1.10252
-1	1.28685	1.07952	1.01901	1.00456
-0.9	1.24764	1.00755	0.929094	0.907975
-0.8	1.21431	0.941823	0.84313	0.813449
-0.7	1.18637	0.882624	0.761977	0.72187
-0.6	1.16324	0.830039	0.68642	0.63428
-0.5	1.14433	0.783956	0.617092	0.551798
-0.4	1.12907	0.744093	0.554414	0.475499
-0.3	1.1169	0.710036	0.498562	0.406269
-0.2	1.10731	0.681286	0.449474	0.34469
-0.1	1.09986	0.657292	0.406879	0.290971
0	1.09413	0.63749	0.37035	0.244951
0.1	1.08979	0.621326	0.339351	0.206156
0.2	1.08654	0.608273	0.313297	0.173895
0.3	1.08415	0.597846	0.291589	0.147364
0.4	1.08241	0.589609	0.273649	0.125732
0.5	1.08116	0.583175	0.258938	0.108208
0.6	1.08027	0.578207	0.246966	0.0940763
0.7	1.07966	0.574416	0.237296	0.0827169
0.8	1.07924	0.571559	0.229547	0.0736066
0.9	1.07895	0.569433	0.223387	0.0663128
1	1.07876	0.567872	0.218533	0.0604825
1.1	1.07864	0.566741	0.214742	0.0558302
1.2	1.07856	0.565933	0.21181	0.0521258
1.3	1.07851	0.565364	0.209566	0.0491844
1.4	1.07848	0.564969	0.207866	0.046857
1.5	1.07846	0.564699	0.206593	0.0450235
1.6	1.07845	0.564518	0.205652	0.0435869
1.7	1.07844	0.564398	0.204964	0.0424681
1.8	1.07844	0.56432	0.204469	0.0416032
1.9	1.07844	0.56427	0.204116	0.0409399
2	1.07843	0.564238	0.203869	0.0404359


==> limit_probabilities_delay.txt <==
beta	g_min2	g_min1	g_0	g_1	g_2
-2	0.788165	0.970897	0.997934	0.999877	0.999993
-1.9	0.734558	0.956383	0.996351	0.999748	0.999983
-1.8	0.675827	0.936703	0.993756	0.999502	0.999961
-1.7	0.613452	0.911	0.989655	0.999047	0.999914
-1.6	0.549116	0.878651	0.983401	0.998232	0.999816
-1.5	0.484564	0.839382	0.974211	0.996826	0.99962
-1.4	0.42145	0.793355	0.961194	0.994483	0.999239
-1.3	0.36123	0.741191	0.943433	0.990723	0.998527
-1.2	0.305079	0.683939	0.920077	0.984908	0.997244
-1.1	0.253858	0.622982	0.89047	0.976252	0.99502
-1	0.208101	0.559912	0.854259	0.963859	0.991313
-0.9	0.168039	0.496385	0.811485	0.946795	0.985385
-0.8	0.133642	0.43399	0.762616	0.924199	0.976297
-0.7	0.104667	0.374145	0.708526	0.895417	0.962965
-0.6	0.0807112	0.318015	0.650422	0.860116	0.944266
-0.5	0.0612686	0.266475	0.589731	0.818373	0.919207
-0.4	0.0457759	0.220099	0.527977	0.770702	0.887117
-0.3	0.0336546	0.179175	0.466657	0.718008	0.84781
-0.2	0.0243429	0.143739	0.407141	0.661502	0.801675
-0.1	0.0173193	0.113615	0.3506	0.602574	0.749651
0	0.0121181	0.0884673	0.297956	0.542669	0.693108
0.1	0.00833677	0.0678469	0.249873	0.48317	0.633664
0.2	0.00563823	0.0512373	0.206755	0.425316	0.572989
0.3	0.00374794	0.0380939	0.168769	0.370147	0.512647
0.4	0.00244835	0.0278769	0.135879	0.318479	0.453985
0.5	0.00157152	0.0200749	0.107881	0.2709	0.398079
0.6	0.000990993	0.0142229	0.084446	0.22778	0.345722
0.7	0.000613854	0.00991199	0.0651548	0.189294	0.297444
0.8	0.000373465	0.00679326	0.0495382	0.155451	0.253546
0.9	0.000223139	0.00457781	0.0371065	0.126121	0.214139
1	0.000130917	0.00303263	0.0273756	0.101067	0.179187
1.1	7.54171E-05	0.00197464	0.0198871	0.0799727	0.148538
1.2	4.26536E-05	0.00126355	0.0142222	0.0624672	0.121959
1.3	0.000023682	0.000794456	0.0100101	0.0481513	0.0991616
1.4	0.000012907	0.000490746	0.00693255	0.0366162	0.0798194
1.5	0	0.000297783	0.00472312	0.0274606	0.0635889
1.6	0	0.000177478	0.00316487	0.0203041	0.0501214
1.7	0	0.000103882	0.0020854	0.0147965	0.0390739
1.8	0	5.97102E-05	0.00135097	0.0106245	0.0301174
1.9	0	3.36995E-05	0.000860307	0.00751457	0.0229435
2	0	1.86736E-05	0.000538443	0.00523393	0.0172685


==> nFunction.txt <==
0.	27
0.5	27
0.5	25
1.	25
1.	23
1.5	23
1.5	21
2.	21
2.	19
2.5	19
2.5	17
3.	17
3.	15
3.5	15
3.5	14
4.	14
4.	13
4.5	13
4.5	11
5.	11
5.	11
5.5	11
5.5	10
6.	10
6.	9
6.5	9
6.5	9
7.	9
7.	9
7.5	9
7.5	11
8.	11
8.	14
8.5	14
8.5	19
9.	19
9.	24
9.5	24
9.5	30
10.	30
10.	35
10.5	35
10.5	39
11.	39
11.	41
11.5	41
11.5	42
12.	42
12.	43
12.5	43
12.5	43
13.	43
13.	42
13.5	42
13.5	41
14.	41
14.	39
14.5	39
14.5	38
15.	38
15.	37
15.5	37
15.5	36
16.	36
16.	36
16.5	36
16.5	35
17.	35
17.	35
17.5	35
17.5	35
18.	35
18.	35
18.5	35
18.5	35
19.	35
19.	36
19.5	36
19.5	36
20.	36
20.	37
20.5	37
20.5	37
21.	37
21.	37
21.5	37
21.5	36
22.	36
22.	35
22.5	35
22.5	34
23.	34
23.	32
23.5	32
23.5	30
24	30

==> r025_n_fixed.txt <==
s	n20	n40	n60	n80
1	1	1	1	1
2	1.99998	2	2	2
3	2.99486	3	3	3
4	3.8978	4	4	4
5	4.50633	5	5	5
6	4.80663	5.9997	6	6
7	4.93117	6.99293	7	7
8	4.9778	7.93776	8	8
9	4.99362	8.73184	8.99998	9
10	4.9984	9.29206	9.99957	10
11	4.99965	9.63202	10.9948	11
12	4.99994	9.81892	11.9647	12
13	4.99999	9.91527	12.8539	13
14	5	9.96241	13.5884	13.9996
15	5	9.98428	14.1279	14.9967
16	5	9.99384	14.487	15.9804
17	5	9.99775	14.7099	16.9206
18	5	9.99924	14.8417	17.7652
19	5	9.99976	14.9166	18.4622
20	5	9.99993	14.9577	18.9896
21	5	9.99998	14.9794	19.3606
22	5	10	14.9904	19.6078
23	5	10	14.9957	19.7659
24	5	10	14.9982	19.8641
25	5	10	14.9993	19.9232
26	5	10	14.9997	19.9579
27	5	10	14.9999	19.9777
28	5	10	15	19.9885
29	5	10	15	19.9943
30	5	10	15	19.9973


==> r025_s_fixed.txt <==
n	s5	s10	s15	s20
5	1.25	1.25	1.25	1.25
6	1.49993	1.49993	1.49993	1.49993
7	1.74956	1.74956	1.74956	1.74956
8	1.99851	1.99851	1.99851	1.99851
9	2.24615	2.24615	2.24615	2.24615
10	2.49166	2.5	2.5	2.5
11	2.73399	2.75	2.75	2.75
12	2.97189	3	3	3
13	3.20389	3.25	3.25	3.25
14	3.4283	3.49999	3.49999	3.49999
15	3.64327	3.74996	3.75	3.75
16	3.8468	3.9999	4	4
17	4.03681	4.24978	4.25	4.25
18	4.21124	4.49954	4.5	4.5
19	4.36824	4.74912	4.75	4.75
20	4.50633	4.9984	5	5
21	4.62458	5.24725	5.25	5.25
22	4.72283	5.49549	5.5	5.5
23	4.80178	5.74289	5.75	5.75
24	4.86293	5.98917	5.99999	6
25	4.90848	6.23398	6.24999	6.25
26	4.94106	6.47693	6.49997	6.5
27	4.9634	6.71754	6.74994	6.75
28	4.97809	6.95528	6.99989	7
29	4.98735	7.18953	7.24981	7.25
30	4.99295	7.41959	7.49967	7.5
31	4.99621	7.6447	7.74946	7.75
32	4.99803	7.86401	7.99914	8
33	4.99901	8.0766	8.24867	8.25
34	4.99952	8.2815	8.49799	8.5
35	4.99977	8.47767	8.74703	8.75
36	4.9999	8.66406	8.9957	8.99999
37	4.99995	8.83963	9.24391	9.24999
38	4.99998	9.0034	9.49151	9.49998
39	4.99999	9.15445	9.73836	9.74996
40	5	9.29206	9.98428	9.99993
41	5	9.41568	10.2291	10.2499
42	5	9.52505	10.4725	10.4998
43	5	9.6202	10.7142	10.7497
44	5	9.70148	10.9541	10.9996
45	5	9.76958	11.1916	11.2494
46	5	9.82546	11.4265	11.4991
47	5	9.87034	11.6582	11.7488
48	5	9.90559	11.8864	11.9983
49	5	9.93263	12.1105	12.2476
50	5	9.95291	12.33	12.4967
51	5	9.96775	12.5443	12.7455
52	5	9.97837	12.7527	12.994
53	5	9.98579	12.9546	13.2421
54	5	9.99085	13.1493	13.4897
55	5	9.99422	13.3361	13.7367
56	5	9.99643	13.5143	13.9829
57	5	9.99783	13.6832	14.2283
58	5	9.99871	13.8421	14.4727
59	5	9.99925	13.9905	14.7159
60	5	9.99957	14.1279	14.9577
61	5	9.99976	14.2539	15.1979
62	5	9.99987	14.3683	15.4363
63	5	9.99993	14.4709	15.6726
64	5	9.99996	14.562	15.9065
65	5	9.99998	14.6417	16.1377
66	5	9.99999	14.7106	16.3658
67	5	9.99999	14.7693	16.5905
68	5	10	14.8185	16.8114
69	5	10	14.8592	17.0281
70	5	10	14.8923	17.24
71	5	10	14.9188	17.4467
72	5	10	14.9396	17.6478
73	5	10	14.9558	17.8427
74	5	10	14.9681	18.0308
75	5	10	14.9773	18.2117
76	5	10	14.9841	18.3847
77	5	10	14.989	18.5495
78	5	10	14.9925	18.7055
79	5	10	14.995	18.8524
80	5	10	14.9967	18.9896
81	5	10	14.9978	19.117
82	5	10	14.9986	19.2344
83	5	10	14.9991	19.3416
84	5	10	14.9994	19.4386
85	5	10	14.9997	19.5256
86	5	10	14.9998	19.6029
87	5	10	14.9999	19.6708
88	5	10	14.9999	19.7299
89	5	10	15	19.7806
90	5	10	15	19.8236
91	5	10	15	19.8598
92	5	10	15	19.8897
93	5	10	15	19.9143
94	5	10	15	19.9341
95	5	10	15	19.9499
96	5	10	15	19.9623
97	5	10	15	19.972
98	5	10	15	19.9794
99	5	10	15	19.9851
100	5	10	15	19.9893


==> rhoErlangH.txt <==
0.609612	0.75327492
4	0.904580942
8.53893	0.927880656
22.6219	0.957937847
46.5873	0.965218585
70.7931	0.974145529
95.1234	0.976831037
119.533	0.979127949
144	0.979416833


==> rhoErlangR.txt <==
0.609612	0.762015
4	0.909090909
8.53893	0.928144565
22.6219	0.958555085
46.5873	0.966541494
70.7931	0.97511157
95.1234	0.976626283
119.533	0.979778689
144	0.982264666


==> rhoJennings.txt <==
0.609612	0.798480994
4	0.925862104
8.53893	0.943225449
22.6219	0.965875594
46.5873	0.973597005
70.7931	0.980029202
95.1234	0.981352733
119.533	0.984069867
144	0.985800263


==> rhoYomTov.txt <==
0.609612	0.653733025
4	0.85826686
8.53893	0.892345337
22.6219	0.934290814
46.5873	0.94990772
70.7931	0.961851333
95.1234	0.964791838
119.533	0.969201986
144	0.972342475


==> sFunction.txt <==
0.	9
0.5	9
0.5	8
1.	8
1.	8
1.5	8
1.5	7
2.	7
2.	6
2.5	6
2.5	6
3.	6
3.	5
3.5	5
3.5	5
4.	5
4.	4
4.5	4
4.5	4
5.	4
5.	4
5.5	4
5.5	4
6.	4
6.	3
6.5	3
6.5	4
7.	4
7.	4
7.5	4
7.5	5
8.	5
8.	6
8.5	6
8.5	8
9.	8
9.	9
9.5	9
9.5	11
10.	11
10.	13
10.5	13
10.5	14
11.	14
11.	14
11.5	14
11.5	14
12.	14
12.	14
12.5	14
12.5	14
13.	14
13.	14
13.5	14
13.5	13
14.	13
14.	13
14.5	13
14.5	13
15.	13
15.	12
15.5	12
15.5	12
16.	12
16.	12
16.5	12
16.5	12
17.	12
17.	12
17.5	12
17.5	12
18.	12
18.	12
18.5	12
18.5	12
19.	12
19.	12
19.5	12
19.5	12
20.	12
20.	12
20.5	12
20.5	12
21.	12
21.	12
21.5	12
21.5	12
22.	12
22.	12
22.5	12
22.5	11
23.	11
23.	10
23.5	10
23.5	10
24	10

==> serviceQueue_R.txt <==
0.	9.0988
0.5	8.70389
1.	7.88546
1.5	7.15885
2.	6.77706
2.5	6.17823
3.	5.7353
3.5	5.25042
4.	4.93184
4.5	4.62175
5.	4.12294
5.5	3.69892
6.	3.66803
6.5	3.41824
7.	3.31184
7.5	3.6814
8.	4.70897
8.5	6.23001
9.	8.28019
9.5	10.2201
10.	11.5122
10.5	12.384
11.	13.0231
11.5	13.4911
12.	13.7193
12.5	13.6606
13.	13.2344
13.5	13.0061
14.	12.6848
14.5	12.1444
15.	11.9713
15.5	11.8172
16.	11.4989
16.5	11.2337
17.	11.1003
17.5	11.0806
18.	11.1705
18.5	11.3737
19.	11.6399
19.5	11.9894
20.	12.321
20.5	12.5227
21.	12.4832
21.5	12.1136
22.	11.4572
22.5	10.9748
23.	10.6549
23.5	9.82909



==> serviceQueue_g01.txt <==
0.	9.080829500456272
0.5	8.94039967655881
1.	8.378254777033883
1.5	7.798182577037593
2.	7.533470903676692
2.5	7.021190989264849
3.	6.559221395826053
3.5	6.074991838161811
4.	5.715749835664588
4.5	5.386700579430483
5.	4.80619085969705
5.5	4.293633357455586
6.	4.161086787288426
6.5	3.795335477611376
7.	3.4338989715355
7.5	3.4208424249701865
8.	3.9955422322544103
8.5	5.086278373085924
9.	6.620030018202165
9.5	8.187294389505185
10.	9.466350713885173
10.5	10.34274601414293
11.	10.99069310623005
11.5	11.302099678121358
12.	11.386312495681713
12.5	11.363559862563557
13.	11.162406272576108
13.5	11.078504534140865
14.	10.87153419976153
14.5	10.600183841708423
15.	10.530252448023605
15.5	10.443422116046447
16.	10.235222882762518
16.5	10.08324993782166
17.	9.943462886847822
17.5	9.847034949361468
18.	9.916785457257525
18.5	9.95713340423589
19.	9.996784737213748
19.5	10.243972223006713
20.	10.275768458849234
20.5	10.562433346383928
21.	10.485034815889914
21.5	10.313697481690681
22.	10.048980150258286
22.5	9.881726113615107
23.	9.85339335454013
23.5	9.498754462699768

==> serviceQueue_g025.txt <==
0.	9.044630415615776
0.5	8.820202039584423
1.	8.226694286573943
1.5	7.6670167694062545
2.	7.356363990175603
2.5	6.7790769751305895
3.	6.327815188289352
3.5	5.850049025321696
4.	5.524916967408544
4.5	5.176891901258379
5.	4.619857595241003
5.5	4.122581353580797
6.	3.983932908880621
6.5	3.6168413064350244
7.	3.281589006337283
7.5	3.2711574087531634
8.	3.9118805319382624
8.5	5.147959943189988
9.	6.784939374652222
9.5	8.378185819251811
10.	9.588890115224162
10.5	10.463387208261482
11.	11.024470737358758
11.5	11.462135268360784
12.	11.535138913620843
12.5	11.535900484819358
13.	11.328460347430665
13.5	11.221890945774101
14.	11.019850474061245
14.5	10.740020241085496
15.	10.666227513676267
15.5	10.563107541090258
16.	10.310915535100651
16.5	10.115222417982338
17.	9.95380362698711
17.5	9.917679556861628
18.	9.940419281959993
18.5	10.08591170212629
19.	10.143941559373099
19.5	10.436122394406434
20.	10.479405604785528
20.5	10.73538859006864
21.	10.617150457169668
21.5	10.440221989327215
22.	10.150190430078649
22.5	9.959036793060484
23.	9.900426725676931
23.5	9.457139877250922

==> serviceQueue_g05.txt <==
0.	8.991078546738219
0.5	8.721209881439625
1.	8.071231202540604
1.5	7.476550748962953
2.	7.165412847558586
2.5	6.5821847424413935
3.	6.101836560204225
3.5	5.640984934664964
4.	5.337368506198653
4.5	4.992182001856049
5.	4.4842337983866445
5.5	3.996052441422194
6.	3.889393871265828
6.5	3.565342661468295
7.	3.2542721775457077
7.5	3.3433346935361246
8.	4.042674946284904
8.5	5.282865402938684
9.	6.96612917668564
9.5	8.603353088946355
10.	9.903304760221049
10.5	10.821342995150115
11.	11.403074623821006
11.5	11.72995864880981
12.	11.969776619869178
12.5	11.94357519335472
13.	11.64228039600522
13.5	11.537252374085117
14.	11.28317270259356
14.5	10.916311629482458
15.	10.783389551808952
15.5	10.669560475004737
16.	10.43706652784777
16.5	10.255790462948775
17.	10.119227035228686
17.5	10.109108853361379
18.	10.171062030616254
18.5	10.252183407567108
19.	10.490709763039137
19.5	10.565642053262836
20.	10.8802606859885
20.5	10.922949827637392
21.	10.844792469344462
21.5	10.608691777135594
22.	10.27587935609209
22.5	10.10661433594192
23.	9.987744033934108
23.5	9.489113443584161

==> serviceQueue_g1.txt <==
0.	8.849749566199781
0.5	8.560402472056913
1.	7.835458417445953
1.5	7.14705341285979
2.	6.818051369293241
2.5	6.248548726489546
3.	5.7700745140994085
3.5	5.346250327851908
4.	4.949655204834874
4.5	4.649315646394084
5.	4.150079067812112
5.5	3.6765754074430266
6.	3.6000304341523712
6.5	3.237842128999622
7.	3.0520005081943897
7.5	3.301364209479828
8.	4.172962293424706
8.5	5.4886656716094855
9.	7.282759591639817
9.5	9.062968995800269
10.	10.24403106386397
10.5	11.264363978105068
11.	11.89054296942793
11.5	12.24221194309883
12.	12.391944605426003
12.5	12.411302080186553
13.	12.045842669700654
13.5	11.888406617550686
14.	11.670813921659526
14.5	11.260069632837123
15.	11.107862107695551
15.5	11.014710339610806
16.	10.81540056715293
16.5	10.523626772327491
17.	10.411401140765879
17.5	10.381961806660556
18.	10.405450458317809
18.5	10.53918095023166
19.	10.759726162493916
19.5	11.042582105276113
20.	11.354010173235782
20.5	11.39668598675301
21.	11.347015994854056
21.5	11.001402217839319
22.	10.52903275079833
22.5	10.214422168069513
23.	10.035021767025468
23.5	9.432705071097656

==> staffing_example_with_blocking1.txt <==
beta	delay_gmin1	delay_g0	delay_g1	delay_g2
-2.	1.	1.	1.	1.
-1.9	1.	1.	1.	1.
-1.8	0.999999	1.	1.	1.
-1.7	0.999997	1.	1.	1.
-1.6	0.999985	1.	1.	1.
-1.5	0.999936	0.999999	1.	1.
-1.4	0.999759	0.999995	1.	1.
-1.3	0.999197	0.999974	1.	1.
-1.2	0.997636	0.999894	0.999997	1.
-1.1	0.99383	0.999611	0.999986	1.
-1.	0.98571	0.998737	0.999935	0.999997
-0.9	0.970528	0.996379	0.999739	0.999985
-0.8	0.945532	0.990838	0.99908	0.999929
-0.7	0.90896	0.979501	0.997149	0.999692
-0.6	0.860769	0.959272	0.992251	0.998842
-0.5	0.802657	0.927588	0.981558	0.996209
-0.4	0.737466	0.883507	0.961478	0.989282
-0.3	0.668391	0.828137	0.928898	0.97394
-0.2	0.598367	0.764191	0.882674	0.945477
-0.1	0.529766	0.69508	0.824254	0.900996
0.1	0.403191	0.553957	0.685004	0.770649
0.2	0.347059	0.486662	0.611892	0.694341
0.3	0.296255	0.423551	0.540511	0.617175
0.4	0.250845	0.365425	0.472791	0.542539
0.5	0.210708	0.312683	0.409914	0.472503
0.6	0.175599	0.265428	0.352502	0.408156
0.7	0.145186	0.223562	0.300785	0.349942
0.8	0.11909	0.186849	0.254733	0.297909
0.9	0.096903	0.154963	0.214139	0.251868
1.	0.0782114	0.127524	0.178693	0.211489
1.1	0.0626074	0.104123	0.148014	0.176368
1.2	0.0496994	0.0843445	0.12169	0.146062
1.3	0.0391193	0.0677746	0.0992924	0.120113
1.4	0.0305275	0.0540163	0.0803967	0.0980669
1.5	0.0236155	0.0426946	0.0645897	0.0794827
1.6	0.0181072	0.0334623	0.0514791	0.0639405
1.7	0.0137595	0.0260025	0.0406988	0.0510465
1.8	0.010361	0.0200305	0.0319119	0.0404367
1.9	0.00773037	0.0152945	0.0248133	0.0317792
2.	0.00571414	0.0115742	0.0191302	0.0247744



==> staffing_example_with_blocking2.txt <==
beta	delay_gmin1	delay_g0	delay_g1	delay_g2
-2.	1.11803	1.11803	1.11803	1.11803
-1.9	1.06213	1.06213	1.06213	1.06213
-1.8	1.00623	1.00623	1.00623	1.00623
-1.7	0.95033	0.950329	0.950329	0.950329
-1.6	0.894431	0.894427	0.894427	0.894427
-1.5	0.838543	0.838526	0.838525	0.838525
-1.4	0.782693	0.782625	0.782624	0.782624
-1.3	0.726961	0.726729	0.726722	0.726722
-1.2	0.671553	0.670851	0.670821	0.67082
-1.1	0.616913	0.615035	0.614923	0.614919
-1.	0.563836	0.55941	0.559036	0.559018
-0.9	0.513494	0.504288	0.503196	0.50312
-0.8	0.467261	0.450309	0.44751	0.447236
-0.7	0.426364	0.398539	0.392269	0.391414
-0.6	0.391531	0.350409	0.338122	0.335809
-0.5	0.362847	0.307386	0.286243	0.28087
-0.4	0.339851	0.270527	0.238297	0.227623
-0.3	0.321758	0.240184	0.196043	0.177902
-0.2	0.30769	0.216005	0.160711	0.134097
-0.1	0.29682	0.197184	0.132585	0.0982339
0.1	0.281979	0.171747	0.0949924	0.0515611
0.2	0.276992	0.163388	0.0831818	0.0382612
0.3	0.273134	0.157028	0.0745338	0.0293426
0.4	0.270146	0.152174	0.0681878	0.02338
0.5	0.267829	0.148456	0.0635035	0.0193594
0.6	0.26603	0.145599	0.0600193	0.0166068
0.7	0.264633	0.143397	0.057407	0.0146883
0.8	0.263551	0.141696	0.0554338	0.0133267
0.9	0.262713	0.140381	0.0539338	0.0123438
1.	0.262066	0.139363	0.0527876	0.0116235
1.1	0.261567	0.138575	0.0519083	0.0110891
1.2	0.261185	0.137967	0.0512321	0.0106884
1.3	0.260893	0.137498	0.0507115	0.0103856
1.4	0.260672	0.137138	0.0503105	0.0101554
1.5	0.260504	0.136863	0.0500021	0.00997963
1.6	0.260378	0.136653	0.0497652	0.00984515
1.7	0.260284	0.136493	0.0495837	0.00974213
1.8	0.260215	0.136373	0.0494453	0.00966325
1.9	0.260163	0.136283	0.0493401	0.00960293
2.	0.260126	0.136216	0.0492605	0.00955692



==> staffing_example_with_holding1.txt <==
beta	delay_n35	delay_n40	delay_n45
0.01	0.758579	0.901079	0.974618
0.05	0.730934	0.878964	0.92745
0.1	0.69551	0.844514	0.866734
0.2	0.623353	0.745183	0.757635
0.3	0.551861	0.646539	0.660274
0.4	0.48327	0.558914	0.572859
0.5	0.419077	0.48089	0.494517
0.6	0.360161	0.411578	0.424599
0.7	0.30693	0.350268	0.362521
0.8	0.259463	0.29632	0.307716
0.9	0.217616	0.249126	0.259622
1	0.181101	0.2081	0.21768
1.1	0.149544	0.172671	0.181341
1.2	0.122522	0.142287	0.150068
1.3	0.0995899	0.116416	0.123342
1.4	0.0803014	0.0945526	0.100665
1.5	0.0642217	0.0762182	0.0815657
1.6	0.0509367	0.0609653	0.0656027
1.7	0.0400598	0.0483798	0.0523649
1.8	0.0312357	0.0380824	0.0414752
1.9	0.0241434	0.0297294	0.0325907
2	0.0184965	0.0230134	0.0254031


==> staffing_example_with_holding2.txt <==
beta	delay_s4	delay_s5
0.01	0.436833	0.171491
0.21	0.470055	0.187176
0.41	0.499315	0.197643
0.61	0.514365	0.200919
0.81	0.518197	0.203716
1.01	0.521988	0.206489
1.21	0.525684	0.209096
1.41	0.529107	0.211456
1.61	0.532164	0.213523
1.81	0.534816	0.215279
2.01	0.53706	0.216727
2.21	0.538916	0.217885
2.41	0.540422	0.218782
2.61	0.541619	0.219454
2.81	0.542557	0.219941
3.01	0.543279	0.220282


==> total_wait.txt <==
n	in1	in2	in3	in4	in5	in6	in7	in8	in9	in10
36	9.106017443	9.37595498	9.645892516	9.915830052	10.18576759	10.45570512	10.72564266	10.9955802	11.26551773	11.53545527
37	5.61462747	5.908943243	6.203259017	6.49757479	6.791890563	7.086206336	7.380522109	7.674837882	7.969153655	8.263469428
38	3.954958463	4.272781737	4.590605011	4.908428286	5.22625156	5.544074834	5.861898108	6.179721382	6.497544657	6.815367931
39	3.230907867	3.574074458	3.917241048	4.260407638	4.603574228	4.946740819	5.289907409	5.633073999	5.97624059	6.31940718
40	2.460730454	2.825491492	3.190252529	3.555013566	3.919774603	4.28453564	4.649296677	5.014057714	5.378818751	5.743579788
41	2.099946878	2.491861336	2.883775793	3.275690251	3.667604708	4.059519166	4.451433623	4.843348081	5.235262538	5.627176996
42	1.752507696	2.162793762	2.573079827	2.983365893	3.393651959	3.803938024	4.21422409	4.624510156	5.034796221	5.445082287
43	1.547950637	1.979362961	2.410775286	2.842187611	3.273599936	3.70501226	4.136424585	4.56783691	4.999249234	5.430661559
44	1.441060023	1.896273639	2.351487256	2.806700873	3.261914489	3.717128106	4.172341722	4.627555339	5.082768955	5.537982572
45	1.307252612	1.780041717	2.252830821	2.725619925	3.19840903	3.671198134	4.143987239	4.616776343	5.089565447	5.562354552
46	1.248560024	1.738950115	2.229340206	2.719730296	3.210120387	3.700510478	4.190900568	4.681290659	5.17168075	5.66207084
47	1.169394063	1.677557238	2.185720413	2.693883588	3.202046763	3.710209938	4.218373113	4.726536288	5.234699463	5.742862638
48	1.085864451	1.609358786	2.13285312	2.656347455	3.179841789	3.703336124	4.226830459	4.750324793	5.273819128	5.797313463
49	1.01673382	1.553296167	2.089858513	2.62642086	3.162983207	3.699545554	4.236107901	4.772670248	5.309232595	5.845794942
50	0.970538576	1.519160044	2.067781513	2.616402981	3.16502445	3.713645919	4.262267387	4.810888856	5.359510325	5.908131793
51	0.919830723	1.479917949	2.040005175	2.600092401	3.160179627	3.720266854	4.28035408	4.840441306	5.400528532	5.960615758
52	0.909752817	1.479649326	2.049545836	2.619442345	3.189338854	3.759235363	4.329131872	4.899028381	5.46892489	6.038821399
53	0.896818212	1.481310422	2.065802633	2.650294843	3.234787053	3.819279263	4.403771473	4.988263683	5.572755894	6.157248104
54	0.839644546	1.427179161	2.014713775	2.60224839	3.189783005	3.77731762	4.364852234	4.952386849	5.539921464	6.127456079
55	0.826733448	1.421190741	2.015648034	2.610105327	3.20456262	3.799019913	4.393477206	4.9879345	5.582391793	6.176849086
56	0.818068523	1.419669742	2.02127096	2.622872179	3.224473397	3.826074616	4.427675834	5.029277053	5.630878271	6.23247949
57	0.794983442	1.403636766	2.01229009	2.620943414	3.229596738	3.838250062	4.446903386	5.05555671	5.664210034	6.272863358
58	0.776036412	1.386776767	1.997517122	2.608257477	3.218997832	3.829738187	4.440478542	5.051218897	5.661959252	6.272699607
59	0.773686519	1.393585566	2.013484614	2.633383662	3.25328271	3.873181757	4.493080805	5.112979853	5.732878901	6.352777949
60	0.754044056	1.377962708	2.001881361	2.625800014	3.249718667	3.87363732	4.497555972	5.121474625	5.745393278	6.369311931

